The Fourth International Verification of Neural Networks Competition (VNN-COMP 2023): Summary and Results

This report summarizes the 4th International Verification of Neural Networks Competition (VNN-COMP 2023), held as a part of the 6th Workshop on Formal Methods for ML-Enabled Autonomous Systems (FoMLAS), that was collocated with the 35th International Conference on Computer-Aided Verification (CAV). VNN-COMP is held annually to facilitate the fair and objective comparison of state-of-the-art neural network verification tools, encourage the standardization of tool interfaces, and bring together the neural network verification community. To this end, standardized formats for networks (ONNX) and specification (VNN-LIB) were defined, tools were evaluated on equal-cost hardware (using an automatic evaluation pipeline based on AWS instances), and tool parameters were chosen by the participants before the final test sets were made public. In the 2023 iteration, 7 teams participated on a diverse set of 10 scored and 4 unscored benchmarks. This report summarizes the rules, benchmarks, participating tools, results, and lessons learned from this iteration of this competition.

==> data/acasxu-all-MIPVerify.txt <==
mipverify_time mipverify_results property_id network_id
- Timeout 1 1-1
- Timeout 1 1-2
- Timeout 1 1-3
- Timeout 1 1-4
- Timeout 1 1-5
- Timeout 1 1-6
- Timeout 1 1-7
62.35 UNSAT 1 1-8
86.62 UNSAT 1 1-9
- Timeout 1 2-1
- Timeout 1 2-2
- Timeout 1 2-3
- Timeout 1 2-4
- Timeout 1 2-5
- Timeout 1 2-6
- Timeout 1 2-7
- Timeout 1 2-8
- Timeout 1 2-9
- Timeout 1 3-1
- Timeout 1 3-2
- Timeout 1 3-3
- Timeout 1 3-4
- Timeout 1 3-5
- Timeout 1 3-6
- Timeout 1 3-7
- Timeout 1 3-8
- Timeout 1 3-9
- Timeout 1 4-1
- Timeout 1 4-2
- Timeout 1 4-3
- Timeout 1 4-4
- Timeout 1 4-5
- Timeout 1 4-6
- Timeout 1 4-7
- Timeout 1 4-8
- Timeout 1 4-9
- Timeout 1 5-1
- Timeout 1 5-2
- Timeout 1 5-3
- Timeout 1 5-4
- Timeout 1 5-5
- Timeout 1 5-6
- Timeout 1 5-7
- Timeout 1 5-8
- Timeout 1 5-9
- Timeout 2 1-1
- Timeout 2 1-2
- Timeout 2 1-3
- Timeout 2 1-4
- Timeout 2 1-5
125.49 SAT 2 1-6
- Timeout 2 1-7
- Timeout 2 1-8
- Timeout 2 1-9
21.86 SAT 2 2-1
145.67 SAT 2 2-2
10.00 SAT 2 2-3
20.02 SAT 2 2-4
11.32 SAT 2 2-5
12.28 SAT 2 2-6
19.51 SAT 2 2-7
15.44 SAT 2 2-8
- Timeout 2 2-9
9.59 SAT 2 3-1
- Timeout 2 3-2
- Timeout 2 3-3
9.71 SAT 2 3-4
12.69 SAT 2 3-5
- Timeout 2 3-6
- Timeout 2 3-7
110.51 SAT 2 3-8
14.67 SAT 2 3-9
- Timeout 2 4-1
- Timeout 2 4-2
11.07 SAT 2 4-3
- Timeout 2 4-4
14.34 SAT 2 4-5
14.35 SAT 2 4-6
11.48 SAT 2 4-7
15.68 SAT 2 4-8
50.52 SAT 2 4-9
13.18 SAT 2 5-1
10.78 SAT 2 5-2
- Timeout 2 5-3
10.57 SAT 2 5-4
16.04 SAT 2 5-5
15.22 SAT 2 5-6
16.50 SAT 2 5-7
20.79 SAT 2 5-8
19.19 SAT 2 5-9
3.38 UNSAT 3 1-1
1.22 UNSAT 3 1-2
5.72 UNSAT 3 1-3
0.32 UNSAT 3 1-4
0.22 UNSAT 3 1-5
0.12 UNSAT 3 1-6
0.09 SAT 3 1-7
0.08 SAT 3 1-8
0.06 SAT 3 1-9
0.89 UNSAT 3 2-1
0.81 UNSAT 3 2-2
2.23 UNSAT 3 2-3
0.08 UNSAT 3 2-4
0.24 UNSAT 3 2-5
0.13 UNSAT 3 2-6
0.18 UNSAT 3 2-7
0.09 UNSAT 3 2-8
0.06 UNSAT 3 2-9
0.22 UNSAT 3 3-1
2.54 UNSAT 3 3-2
0.50 UNSAT 3 3-3
1.17 UNSAT 3 3-4
0.23 UNSAT 3 3-5
0.77 UNSAT 3 3-6
0.06 UNSAT 3 3-7
0.22 UNSAT 3 3-8
0.12 UNSAT 3 3-9
0.57 UNSAT 3 4-1
1.27 UNSAT 3 4-2
1.35 UNSAT 3 4-3
0.31 UNSAT 3 4-4
0.10 UNSAT 3 4-5
0.79 UNSAT 3 4-6
0.15 UNSAT 3 4-7
0.19 UNSAT 3 4-8
0.29 UNSAT 3 4-9
1.39 UNSAT 3 5-1
0.26 UNSAT 3 5-2
0.44 UNSAT 3 5-3
0.22 UNSAT 3 5-4
0.34 UNSAT 3 5-5
0.27 UNSAT 3 5-6
0.06 UNSAT 3 5-7
0.20 UNSAT 3 5-8
0.09 UNSAT 3 5-9
0.81 UNSAT 4 1-1
0.71 UNSAT 4 1-2
1.52 UNSAT 4 1-3
0.26 UNSAT 4 1-4
0.33 UNSAT 4 1-5
0.25 UNSAT 4 1-6
0.07 SAT 4 1-7
0.09 SAT 4 1-8
0.06 SAT 4 1-9
0.77 UNSAT 4 2-1
0.93 UNSAT 4 2-2
0.19 UNSAT 4 2-3
0.25 UNSAT 4 2-4
0.32 UNSAT 4 2-5
0.35 UNSAT 4 2-6
0.18 UNSAT 4 2-7
1.84 UNSAT 4 2-8
0.08 UNSAT 4 2-9
0.36 UNSAT 4 3-1
0.24 UNSAT 4 3-2
0.14 UNSAT 4 3-3
0.23 UNSAT 4 3-4
0.53 UNSAT 4 3-5
0.42 UNSAT 4 3-6
0.15 UNSAT 4 3-7
0.46 UNSAT 4 3-8
0.36 UNSAT 4 3-9
0.11 UNSAT 4 4-1
0.46 UNSAT 4 4-2
0.43 UNSAT 4 4-3
2.61 UNSAT 4 4-4
0.29 UNSAT 4 4-5
0.34 UNSAT 4 4-6
0.17 UNSAT 4 4-7
0.33 UNSAT 4 4-8
0.39 UNSAT 4 4-9
0.34 UNSAT 4 5-1
0.25 UNSAT 4 5-2
0.60 UNSAT 4 5-3
0.26 UNSAT 4 5-4
0.28 UNSAT 4 5-5
0.23 UNSAT 4 5-6
0.13 UNSAT 4 5-7
0.33 UNSAT 4 5-8
0.23 UNSAT 4 5-9
- Timeout 5 1-1
- Timeout 6 1-1
- Timeout 7 1-9
- Timeout 8 2-9
- Timeout 9 3-3
- Timeout 10 4-5


==> data/acasxu-all-NNV.txt <==
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
244.63
55.96
13.68
18.25
4.60
2.17
1.73
1.55
67.63
22.24
38.68
1.71
8.45
1.64
4.16
1.74
1.21
19.99
210.03
35.06
8.64
3.96
7.90
1.11
2.87
4.83
8.77
83.21
121.59
2.19
1.40
11.27
3.50
2.66
4.03
34.87
7.28
8.53
3.02
4.36
4.75
0.89
9.14
1.05
76.15
46.07
36.03
3.23
25.71
12.37
2.03
1.78
1.61
13.81
13.69
3.03
3.26
10.80
5.24
2.27
8.02
1.36
13.12
25.68
3.30
4.07
16.45
5.81
3.92
2.88
11.37
2.59
4.61
8.95
4.73
3.95
7.13
1.37
5.72
8.01
18.68
11.32
4.72
3.63
5.33
3.10
1.14
3.42
3.63
-
-
-
-
-
-




==> data/acasxu-all-PeregriNN.txt <==
18.58
9.22
33.03
24.65
8.66
8.15
8.09
8.05
8.06
14.97
101.09
37.70
13.48
-
-
-
-
-
113.10
59.74
26.87
16.59
191.42
-
-
-
-
-
19.62
63.32
26.58
129.67
-
-
-
-
11.43
35.20
9.39
15.14
77.21
-
-
-
-
300.11
28.83
300.15
27.20
103.18
35.71
300.11
300.09
300.16
21.19
26.08
21.53
21.19
27.84
28.60
29.31
31.22
30.70
19.53
18.50
300.15
19.74
21.49
36.07
32.62
31.11
27.28
45.65
300.24
23.07
16.24
29.51
27.55
36.08
24.18
300.14
21.16
24.93
300.14
20.46
25.13
38.99
31.09
35.01
33.30
177.32
177.47
186.40
193.36
171.46
169.71
178.45
172.65
176.41
202.59
170.25
210.13
193.37
172.52
164.48
163.83
164.24
170.51
169.25
175.24
168.00
170.87
176.65
178.48
164.21
170.57
170.25
174.71
181.34
173.23
179.86
164.54
166.16
165.80
168.72
165.40
181.44
179.12
196.05
197.42
196.68
167.22
165.77
165.30
164.27
-
-
-
-
-
-
164.72
197.54
172.78
-
-
197.66
188.98
189.34
172.22
179.26
188.33
170.61
-
179.99
169.07
180.10
183.60
-
179.41
-
222.50
182.54
-
-
-
204.67
171.17
174.02
179.51
273.96
171.78
-
227.95
166.48
195.84
208.34
-
-
212.76
130.10
-
-
8.45
-
-

==> data/acasxu-all-empty.txt <==
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-


==> data/acasxu-all-eran.txt <==
sec result
0.62 UNSAT
0.66 UNSAT
0.81 UNSAT
0.81 UNSAT
0.67 UNSAT
0.63 UNSAT
0.64 UNSAT
0.58 UNSAT
0.70 UNSAT 
0.70 UNSAT
0.95 UNSAT
0.67 UNSAT
0.67 UNSAT 
1.77 UNSAT
1.48 UNSAT
4.50 UNSAT
5.25 UNSAT
4.62 UNSAT
0.84 UNSAT
0.84 UNSAT
0.78 UNSAT
0.66 UNSAT
1.15 UNSAT
3.15 UNSAT
3.17 UNSAT
2.92 UNSAT
5.47 UNSAT
1.53 UNSAT
0.76 UNSAT
0.67 UNSAT
0.72 UNSAT
2.57 UNSAT
5.37 UNSAT
- UNKNOWN
3.69 UNSAT 
159 UNSAT
0.54 UNSAT
0.59 UNSAT
0.47 UNSAT
0.50 UNSAT
1.04 UNSAT
1.91 UNSAT
1.71 UNSAT
7.92 UNSAT
3.15 UNSAT
2.60 UNSAT
4.40 SAT
10.2 SAT
1.91 SAT
4.1 SAT
3.69 SAT
1.88 UNSAT
2.98 UNSAT
1.72 UNSAT
1.95 SAT
1.51 SAT
1.52 SAT
4.12 SAT
1.93 SAT
1.91 SAT
4.47 SAT
2.94 SAT
6.18 SAT
1.72 SAT
8.02 SAT
167 UNSAT
4.63 SAT
2.0 SAT
4.3 SAT
19.5 SAT
8.7 SAT
2.82 SAT
3.49 SAT
230 UNSAT
1.42 SAT
2.06 SAT
4.99 SAT
6.42 SAT
3.32 SAT
3.37 SAT
5.99 SAT
1.31 SAT
1.45 SAT
9.7 SAT
1.75 SAT
1.41 SAT
1.90 SAT
1.89 SAT
2.63 SAT
9.28 SAT
46.3	UNSAT
1.43	UNSAT
1.99	UNSAT
1.0	UNSAT
0.76	UNSAT
0.65	UNSAT
1.68	SAT
1.36	SAT
1.41	SAT
1.03	UNSAT
1.66	UNSAT
0.74	UNSAT
0.73	UNSAT
0.46	UNSAT
0.90	UNSAT
0.82	UNSAT
0.82	UNSAT
0.87	UNSAT
0.69	UNSAT
0.78	UNSAT
0.84	UNSAT
0.67	UNSAT
0.71	UNSAT
0.72	UNSAT
0.72	UNSAT
0.63	UNSAT
0.80	UNSAT
0.86	UNSAT
1.36	UNSAT
0.69	UNSAT
0.46	UNSAT
0.67	UNSAT
0.68	UNSAT
0.65	UNSAT
0.92	UNSAT
0.71	UNSAT
1.78	UNSAT
2.32	UNSAT
0.72	UNSAT
0.73	UNSAT
0.70	UNSAT
0.91	UNSAT
0.91	UNSAT
0.71	UNSAT
0.92	UNSAT
4.79	UNSAT
1.98	UNSAT
2.19	UNSAT
0.97	UNSAT
0.88	UNSAT
0.97	UNSAT
1.44	SAT
1.43	SAT
1.26	SAT
0.84	UNSAT
1.00	UNSAT
1.21	UNSAT
0.71	UNSAT
0.66	UNSAT
0.80	UNSAT
1.00	UNSAT
0.91	UNSAT
0.99	UNSAT
1.25	UNSAT
0.96	UNSAT
0.83	UNSAT
0.68	UNSAT
0.74	UNSAT
1.0	UNSAT
0.73	UNSAT
0.75	UNSAT
0.81	UNSAT
1.75	UNSAT
0.78	UNSAT
0.96	UNSAT
0.76	UNSAT
0.93	UNSAT
0.96	UNSAT
0.79	UNSAT
0.84	UNSAT
0.90	UNSAT
1.17	UNSAT
1.76	UNSAT
0.76	UNSAT
0.60	UNSAT
0.68	UNSAT
0.92	UNSAT
0.85	UNSAT
0.72	UNSAT
1.05	UNSAT
32.3 UNSAT
10.20 UNSAT
91.4 SAT
122 SAT
9.20 UNSAT
2.07 UNSAT


==> data/acasxu-all-front.txt <==
blankheader1 blankheader2
1 1-1
1 1-2
1 1-3
1 1-4
1 1-5
1 1-6
1 1-7
1 1-8
1 1-9
1 2-1
1 2-2
1 2-3
1 2-4
1 2-5
1 2-6
1 2-7
1 2-8
1 2-9
1 3-1
1 3-2
1 3-3
1 3-4
1 3-5
1 3-6
1 3-7
1 3-8
1 3-9
1 4-1
1 4-2
1 4-3
1 4-4
1 4-5
1 4-6
1 4-7
1 4-8
1 4-9
1 5-1
1 5-2
1 5-3
1 5-4
1 5-5
1 5-6
1 5-7
1 5-8
1 5-9
2 1-1
2 1-2
2 1-3
2 1-4
2 1-5
2 1-6
2 1-7
2 1-8
2 1-9
2 2-1
2 2-2
2 2-3
2 2-4
2 2-5
2 2-6
2 2-7
2 2-8
2 2-9
2 3-1
2 3-2
2 3-3
2 3-4
2 3-5
2 3-6
2 3-7
2 3-8
2 3-9
2 4-1
2 4-2
2 4-3
2 4-4
2 4-5
2 4-6
2 4-7
2 4-8
2 4-9
2 5-1
2 5-2
2 5-3
2 5-4
2 5-5
2 5-6
2 5-7
2 5-8
2 5-9
3 1-1
3 1-2
3 1-3
3 1-4
3 1-5
3 1-6
3 1-7
3 1-8
3 1-9
3 2-1
3 2-2
3 2-3
3 2-4
3 2-5
3 2-6
3 2-7
3 2-8
3 2-9
3 3-1
3 3-2
3 3-3
3 3-4
3 3-5
3 3-6
3 3-7
3 3-8
3 3-9
3 4-1
3 4-2
3 4-3
3 4-4
3 4-5
3 4-6
3 4-7
3 4-8
3 4-9
3 5-1
3 5-2
3 5-3
3 5-4
3 5-5
3 5-6
3 5-7
3 5-8
3 5-9
4 1-1
4 1-2
4 1-3
4 1-4
4 1-5
4 1-6
4 1-7
4 1-8
4 1-9
4 2-1
4 2-2
4 2-3
4 2-4
4 2-5
4 2-6
4 2-7
4 2-8
4 2-9
4 3-1
4 3-2
4 3-3
4 3-4
4 3-5
4 3-6
4 3-7
4 3-8
4 3-9
4 4-1
4 4-2
4 4-3
4 4-4
4 4-5
4 4-6
4 4-7
4 4-8
4 4-9
4 5-1
4 5-2
4 5-3
4 5-4
4 5-5
4 5-6
4 5-7
4 5-8
4 5-9
5 1-1
6 1-1
7 1-9
8 2-9
9 3-3
10 4-5


==> data/acasxu-all-nnenum.txt <==
nnenum_sec nnenum_result
0.51 UNSAT
0.65 UNSAT
0.81 UNSAT
0.81 UNSAT
0.62 UNSAT
1.63 UNSAT
0.62 UNSAT
0.79 UNSAT
0.67 UNSAT
1.37 UNSAT
2.96 UNSAT
1.35 UNSAT
0.61 UNSAT
3.42 UNSAT
2.14 UNSAT
3.19 UNSAT
2.83 UNSAT
5.18 UNSAT
1.69 UNSAT
0.78 UNSAT
1.25 UNSAT
0.75 UNSAT
4.10 UNSAT
5.48 UNSAT
3.84 UNSAT
3.54 UNSAT
2.47 UNSAT
2.03 UNSAT
2.86 UNSAT
0.92 UNSAT
0.98 UNSAT
1.62 UNSAT
5.30 UNSAT
4.28 UNSAT
3.96 UNSAT
6.59 UNSAT
0.84 UNSAT
1.18 UNSAT
0.73 UNSAT
0.79 UNSAT
1.51 UNSAT
4.03 UNSAT
2.35 UNSAT
2.81 UNSAT
4.48 UNSAT
0.77 UNSAT
0.35 SAT
0.91 SAT
0.35 SAT
0.37 SAT
0.76 SAT
0.91 UNSAT
1.42 UNSAT
0.85 UNSAT
0.17 SAT
0.16 SAT
0.16 SAT
0.17 SAT
0.17 SAT
0.17 SAT
0.16 SAT
0.16 SAT
1.44 SAT
0.16 SAT
0.23 SAT
7.46 UNSAT
0.16 SAT
0.16 SAT
0.16 SAT
0.43 SAT
0.23 SAT
0.16 SAT
0.17 SAT
7.59 UNSAT
0.16 SAT
0.29 SAT
0.16 SAT
0.16 SAT
0.16 SAT
0.16 SAT
0.17 SAT
0.16 SAT
0.17 SAT
0.85 SAT
0.16 SAT
0.16 SAT
0.16 SAT
0.16 SAT
0.16 SAT
0.16 SAT
0.80 UNSAT
0.68 UNSAT
0.57 UNSAT
0.24 UNSAT
0.25 UNSAT
0.16 UNSAT
0.16 SAT
0.16 SAT
0.16 SAT
0.50 UNSAT
0.42 UNSAT
0.44 UNSAT
0.01 UNSAT
0.19 UNSAT
0.16 UNSAT
0.17 UNSAT
0.15 UNSAT
0.01 UNSAT
0.25 UNSAT
0.52 UNSAT
0.39 UNSAT
0.25 UNSAT
0.18 UNSAT
0.22 UNSAT
0.16 UNSAT
0.18 UNSAT
0.17 UNSAT
0.26 UNSAT
0.47 UNSAT
0.56 UNSAT
0.18 UNSAT
0.16 UNSAT
0.22 UNSAT
0.16 UNSAT
0.17 UNSAT
0.20 UNSAT
0.43 UNSAT
0.21 UNSAT
0.25 UNSAT
0.17 UNSAT
0.18 UNSAT
0.23 UNSAT
0.01 UNSAT
0.24 UNSAT
0.01 UNSAT
0.45 UNSAT
0.46 UNSAT
0.42 UNSAT
0.18 UNSAT
0.31 UNSAT
0.23 UNSAT
0.16 SAT
0.16 SAT
0.16 SAT
0.22 UNSAT
0.21 UNSAT
0.18 UNSAT
0.16 UNSAT
0.22 UNSAT
0.20 UNSAT
0.17 UNSAT
0.24 UNSAT
0.01 UNSAT
0.22 UNSAT
0.24 UNSAT
0.15 UNSAT
0.15 UNSAT
0.22 UNSAT
0.17 UNSAT
0.22 UNSAT
0.24 UNSAT
0.21 UNSAT
0.15 UNSAT
0.18 UNSAT
0.25 UNSAT
0.20 UNSAT
0.16 UNSAT
0.16 UNSAT
0.15 UNSAT
0.17 UNSAT
0.16 UNSAT
0.18 UNSAT
0.28 UNSAT
0.17 UNSAT
0.17 UNSAT
0.18 UNSAT
0.17 UNSAT
0.16 UNSAT
0.19 UNSAT
0.16 UNSAT
1.02 UNSAT
5.38 UNSAT
1.50 SAT
0.22 SAT
2.52 UNSAT
0.70 UNSAT


==> data/acasxu-all-results.txt <==
blankheader3
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
SAT
SAT
SAT
SAT
UNSAT
UNSAT
UNSAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
UNSAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
UNSAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
SAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
SAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
SAT
UNSAT
UNSAT


==> data/acasxu-all-venus.txt <==
1.32
3.00
22.73
17.85
2.25
2.03
1.06
0.55
0.46
11.35
24.34
27.60
6.83
24.63
74.37
193.70
186.45
160.32
7.63
10.43
6.93
6.54
12.20
263.55
124.21
122.72
197.10
82.56
21.36
13.22
7.58
80.94
179.19
-
-
-
5.66
10.42
3.51
8.86
29.46
-
130.38
-
120.19
27.19
2.89
1.16
27.21
81.99
1.44
72.14
180.88
73.94
13.78
0.78
1.44
0.56
0.77
0.95
0.57
0.76
0.98
0.56
0.82
294.66
6.60
2.49
0.85
1.21
1.55
2.16
81.66
-
0.72
0.50
2.13
1.31
0.71
72.99
-
11.80
0.74
9.94
1.02
0.65
0.74
1.05
0.72
0.68
69.51
6.87
36.91
2.47
1.21
0.80
0.20
0.08
0.20
5.86
10.39
11.58
0.42
0.62
0.75
0.79
0.72
0.17
6.32
4.92
2.69
1.51
0.38
3.34
0.22
0.66
0.40
3.70
24.07
8.14
0.38
0.37
1.94
1.26
1.49
1.60
27.17
0.56
1.36
0.73
0.85
1.76
0.32
0.81
0.32
118.26
95.36
140.03
70.28
57.38
24.60
0.2982
0.4168
0.2737
64.40
-
25.76
21.84
17.26
84.10
23.61
66.73
12.69
114.61
65.56
19.04
6.61
35.79
143.95
23.98
20.13
25.69
49.35
139.31
48.96
27.50
43.19
36.77
48.39
100.79
41.78
167.89
18.83
40.87
10.37
31.43
25.99
73.34
65.65
39.06
-
-
-
0.73
-
130.63


==> data/acasxu-hard-MIPVerify.txt <==
mipverify_time mipverify_results property_id network_id
- Timeout 1 4-6
- Timeout 1 4-8
- Timeout 2 3-3
- Timeout 2 4-2
37.42 SAT 2 4-9
5390.41 SAT 2 5-3
0.64 UNSAT 3 3-6
1.30 UNSAT 3 5-1
- Timeout 7 1-9
- Timeout 9 3-3


==> data/acasxu-hard-NNV.txt <==
-
-
-
-
-
9302
7.38
35.07
-
13326.19


==> data/acasxu-hard-PeregriNN.txt <==
3191.34
2568.02
-
-
-
-
178.48
181.43
-
1121.38

==> data/acasxu-hard-empty.txt <==
-
-
-
-
-
-
-
-
-
-


==> data/acasxu-hard-eran.txt <==
sec result
5.38 UNSAT
3.69 UNSAT
167 UNSAT
230 UNSAT
6.0 SAT
9.7 SAT
0.72 UNSAT
1.78 UNSAT
91.4 SAT
9.21 UNSAT

==> data/acasxu-hard-front.txt <==
blankheader1 blankheader2
1 4-6
1 4-8
2 3-3
2 4-2
2 4-9
2 5-3
3 3-6
3 5-1
7 1-9
9 3-3


==> data/acasxu-hard-nnenum.txt <==
nnenum_time nnenum_result
5.30 UNSAT
3.96 UNSAT
7.46 UNSAT
7.59 UNSAT
0.17 SAT
0.85 SAT
0.22 UNSAT
0.43 UNSAT
1.50 SAT
2.52 UNSAT


==> data/acasxu-hard-results.txt <==
blankheader3
UNSAT
UNSAT
UNSAT
UNSAT
SAT
SAT
UNSAT
UNSAT
SAT
UNSAT


==> data/acasxu-hard-venus.txt <==
179.98
372.11
294.53
648.57
446.13
9.63
3.36
27.13
8010.49
1795.17

==> data/ggn-all-MIPVerify.txt <==
mipverify_time mipverify_results network_id eps sample_number
4.45 UNSAT MNIST 0.1 1
3.04 UNSAT MNIST 0.1 2
2.86 UNSAT MNIST 0.1 3
2.89 UNSAT MNIST 0.1 4
3.72 UNSAT MNIST 0.1 5
2.58 UNSAT MNIST 0.1 6
6.73 UNSAT MNIST 0.1 7
3.14 UNSAT MNIST 0.1 8
6.82 UNSAT MNIST 0.1 9
3.34 UNSAT MNIST 0.1 10
4.61 UNSAT MNIST 0.1 11
4.93 UNSAT MNIST 0.1 12
4.35 UNSAT MNIST 0.1 13
3.63 UNSAT MNIST 0.1 14
2.13 UNSAT MNIST 0.1 15
4.69 UNSAT MNIST 0.1 16
3.15 UNSAT MNIST 0.1 17
3.07 UNSAT MNIST 0.1 18
10.21 UNSAT MNIST 0.1 19
3.51 UNSAT MNIST 0.1 20
2.99 UNSAT MNIST 0.1 21
3.42 UNSAT MNIST 0.1 22
6.94 UNSAT MNIST 0.1 23
3.84 UNSAT MNIST 0.1 24
4.00 UNSAT MNIST 0.1 25
4.03 UNSAT MNIST 0.1 26
2.77 UNSAT MNIST 0.1 27
2.92 UNSAT MNIST 0.1 28
3.26 UNSAT MNIST 0.1 29
2.28 UNSAT MNIST 0.1 30
3.45 UNSAT MNIST 0.1 31
2.60 UNSAT MNIST 0.1 32
3.45 UNSAT MNIST 0.1 33
4.36 UNSAT MNIST 0.1 34
2.98 UNSAT MNIST 0.1 35
4.00 UNSAT MNIST 0.1 36
3.53 UNSAT MNIST 0.1 37
2.40 UNSAT MNIST 0.1 38
4.12 UNSAT MNIST 0.1 39
2.80 UNSAT MNIST 0.1 40
2.58 UNSAT MNIST 0.1 41
3.29 UNSAT MNIST 0.1 42
3.95 UNSAT MNIST 0.1 43
3.29 UNSAT MNIST 0.1 44
3.22 UNSAT MNIST 0.1 45
5.57 UNSAT MNIST 0.1 46
2.41 UNSAT MNIST 0.1 47
4.89 UNSAT MNIST 0.1 48
2.95 UNSAT MNIST 0.1 49
3.49 UNSAT MNIST 0.1 50
4.00 UNSAT MNIST 0.1 51
4.25 UNSAT MNIST 0.1 52
3.26 UNSAT MNIST 0.1 53
4.48 UNSAT MNIST 0.1 54
4.88 UNSAT MNIST 0.1 55
3.66 UNSAT MNIST 0.1 56
3.44 UNSAT MNIST 0.1 57
2.14 UNSAT MNIST 0.1 58
4.18 UNSAT MNIST 0.1 59
3.84 UNSAT MNIST 0.1 60
2.62 UNSAT MNIST 0.1 61
3.72 UNSAT MNIST 0.1 62
41.00 UNSAT MNIST 0.1 63
3.29 UNSAT MNIST 0.1 64
3.75 UNSAT MNIST 0.1 65
12.53 UNSAT MNIST 0.1 66
4.59 UNSAT MNIST 0.1 67
5.50 UNSAT MNIST 0.1 68
3.28 UNSAT MNIST 0.1 69
3.81 UNSAT MNIST 0.1 70
2.77 UNSAT MNIST 0.1 71
3.17 UNSAT MNIST 0.1 72
3.52 UNSAT MNIST 0.1 73
2.59 UNSAT MNIST 0.1 74
2.59 UNSAT MNIST 0.1 75
3.46 UNSAT MNIST 0.1 76
3.15 UNSAT MNIST 0.1 77
4.20 UNSAT MNIST 0.1 78
3.33 UNSAT MNIST 0.1 79
3.04 UNSAT MNIST 0.1 80
2.54 UNSAT MNIST 0.1 81
3.08 UNSAT MNIST 0.1 82
2.98 UNSAT MNIST 0.1 83
3.20 UNSAT MNIST 0.1 84
4.88 UNSAT MNIST 0.1 85
2.84 UNSAT MNIST 0.1 86
3.07 UNSAT MNIST 0.1 87
3.50 UNSAT MNIST 0.1 88
3.61 UNSAT MNIST 0.1 89
2.88 UNSAT MNIST 0.1 90
2.95 UNSAT MNIST 0.1 91
3.56 UNSAT MNIST 0.1 92
12.34 UNSAT MNIST 0.1 93
3.15 UNSAT MNIST 0.1 94
2.12 UNSAT MNIST 0.1 95
4.16 UNSAT MNIST 0.1 96
2.42 UNSAT MNIST 0.1 97
3.00 UNSAT MNIST 0.1 98
3.21 UNSAT MNIST 0.1 99
3.13 UNSAT MNIST 0.1 100
20.21 UNSAT MNIST 0.3 1
19.35 UNSAT MNIST 0.3 2
9.41 UNSAT MNIST 0.3 3
42.15 UNSAT MNIST 0.3 4
- Timeout MNIST 0.3 5
7.49 UNSAT MNIST 0.3 6
- Timeout MNIST 0.3 7
- Timeout MNIST 0.3 8
29.93 SAT MNIST 0.3 9
- Timeout MNIST 0.3 10
20.50 UNSAT MNIST 0.3 11
- Timeout MNIST 0.3 12
- Timeout MNIST 0.3 13
27.59 UNSAT MNIST 0.3 14
5.37 UNSAT MNIST 0.3 15
327.26 SAT MNIST 0.3 16
148.17 UNSAT MNIST 0.3 17
14.99 UNSAT MNIST 0.3 18
74.91 SAT MNIST 0.3 19
158.85 UNSAT MNIST 0.3 20
- Timeout MNIST 0.3 21
18.15 UNSAT MNIST 0.3 22
- Timeout MNIST 0.3 23
52.60 UNSAT MNIST 0.3 24
- Timeout MNIST 0.3 25
17.02 UNSAT MNIST 0.3 26
19.85 UNSAT MNIST 0.3 27
101.23 UNSAT MNIST 0.3 28
25.22 UNSAT MNIST 0.3 29
7.32 UNSAT MNIST 0.3 30
- Timeout MNIST 0.3 31
8.58 UNSAT MNIST 0.3 32
13.80 UNSAT MNIST 0.3 33
109.52 SAT MNIST 0.3 34
14.68 UNSAT MNIST 0.3 35
55.67 UNSAT MNIST 0.3 36
179.30 UNSAT MNIST 0.3 37
7.37 UNSAT MNIST 0.3 38
- Timeout MNIST 0.3 39
5.95 UNSAT MNIST 0.3 40
6.12 UNSAT MNIST 0.3 41
- Timeout MNIST 0.3 42
29.24 UNSAT MNIST 0.3 43
138.88 SAT MNIST 0.3 44
116.54 UNSAT MNIST 0.3 45
- Timeout MNIST 0.3 46
7.53 UNSAT MNIST 0.3 47
- Timeout MNIST 0.3 48
8.28 UNSAT MNIST 0.3 49
17.65 UNSAT MNIST 0.3 50
230.23 UNSAT MNIST 0.3 51
221.21 UNSAT MNIST 0.3 52
- Timeout MNIST 0.3 53
- Timeout MNIST 0.3 54
31.07 UNSAT MNIST 0.3 55
14.62 UNSAT MNIST 0.3 56
19.68 UNSAT MNIST 0.3 57
6.70 UNSAT MNIST 0.3 58
50.61 UNSAT MNIST 0.3 59
- Timeout MNIST 0.3 60
7.51 UNSAT MNIST 0.3 61
- Timeout MNIST 0.3 62
44.19 SAT MNIST 0.3 63
76.05 SAT MNIST 0.3 64
- Timeout MNIST 0.3 65
- Timeout MNIST 0.3 67
- Timeout MNIST 0.3 68
155.62 UNSAT MNIST 0.3 69
- Timeout MNIST 0.3 70
8.45 UNSAT MNIST 0.3 71
24.15 UNSAT MNIST 0.3 72
- Timeout MNIST 0.3 73
21.24 SAT MNIST 0.3 74
8.78 UNSAT MNIST 0.3 75
- Timeout MNIST 0.3 76
25.63 UNSAT MNIST 0.3 77
- Timeout MNIST 0.3 78
158.51 UNSAT MNIST 0.3 79
7.54 UNSAT MNIST 0.3 80
18.28 UNSAT MNIST 0.3 81
28.04 UNSAT MNIST 0.3 82
13.58 UNSAT MNIST 0.3 83
10.63 UNSAT MNIST 0.3 84
- Timeout MNIST 0.3 85
11.46 UNSAT MNIST 0.3 86
11.34 UNSAT MNIST 0.3 87
- Timeout MNIST 0.3 88
22.50 UNSAT MNIST 0.3 89
7.41 UNSAT MNIST 0.3 90
260.92 UNSAT MNIST 0.3 91
29.64 UNSAT MNIST 0.3 92
66.66 SAT MNIST 0.3 93
73.90 UNSAT MNIST 0.3 94
5.63 UNSAT MNIST 0.3 95
190.09 UNSAT MNIST 0.3 96
7.06 UNSAT MNIST 0.3 97
108.55 UNSAT MNIST 0.3 98
- Timeout MNIST 0.3 99
18.49 UNSAT MNIST 0.3 100
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
- Timeout - - -
299.96 UNSAT CIFAR10 8/255 2
- Timeout CIFAR10 8/255 3
- Timeout CIFAR10 8/255 5
- Timeout CIFAR10 8/255 6
- Timeout CIFAR10 8/255 10
- Timeout CIFAR10 8/255 11
- Timeout CIFAR10 8/255 12
81.92 UNSAT CIFAR10 8/255 14
- Timeout CIFAR10 8/255 15
- Timeout CIFAR10 8/255 16
- Timeout CIFAR10 8/255 17
94.44 UNSAT CIFAR10 8/255 19
- Timeout CIFAR10 8/255 20
20.32 UNSAT CIFAR10 8/255 22
- Timeout CIFAR10 8/255 24
- Timeout CIFAR10 8/255 29
- Timeout CIFAR10 8/255 30
- Timeout CIFAR10 8/255 31
- Timeout CIFAR10 8/255 33
- Timeout CIFAR10 8/255 34
- Timeout CIFAR10 8/255 35
- Timeout CIFAR10 8/255 39
- Timeout CIFAR10 8/255 40
92.68 UNSAT CIFAR10 8/255 42
164.30 SAT CIFAR10 8/255 45
- Timeout CIFAR10 8/255 46
- Timeout CIFAR10 8/255 50
153.49 UNSAT CIFAR10 8/255 51
- Timeout CIFAR10 8/255 52
- Timeout CIFAR10 8/255 55
- Timeout CIFAR10 8/255 56
- Timeout CIFAR10 8/255 61
- Timeout CIFAR10 8/255 65
- Timeout CIFAR10 8/255 67
- Timeout CIFAR10 8/255 68
- Timeout CIFAR10 8/255 72
- Timeout CIFAR10 8/255 73
- Timeout CIFAR10 8/255 74
251.68 SAT CIFAR10 8/255 75
- Timeout CIFAR10 8/255 77
105.95 SAT CIFAR10 8/255 80
- Timeout CIFAR10 8/255 81
106.86 UNSAT CIFAR10 8/255 82
- Timeout CIFAR10 8/255 83
- Timeout CIFAR10 8/255 84
- Timeout CIFAR10 8/255 85
- Timeout CIFAR10 8/255 87
- Timeout CIFAR10 8/255 89
- Timeout CIFAR10 8/255 90
- Timeout CIFAR10 8/255 91
82.04 UNSAT CIFAR10 8/255 93
- Timeout CIFAR10 8/255 96
- Timeout CIFAR10 8/255 97
- Timeout CIFAR10 8/255 98
29.06 UNSAT CIFAR10 8/255 99
- Timeout CIFAR10 8/255 100


==> data/ggn-all-NNV.txt <==
5.90
4.25
3.64
3.57
4.79
3.07
-
3.83
-
4.30
7.09
6.96
5.69
4.41
2.11
6.52
4.19
3.66
-
4.52
3.63
4.40
7.52
4.89
5.62
5.43
3.44
3.82
3.77
2.55
4.09
2.98
3.96
5.31
3.59
5.03
4.98
2.94
5.53
3.33
2.86
4.14
5.03
4.15
3.91
6.91
2.85
5.84
3.42
4.48
5.06
5.92
4.11
5.91
6.30
4.60
4.70
2.04
5.70
4.99
3.15
5.17
-
4.00
4.67
5.51
6.42
6.18
4.10
4.90
3.35
4.06
5.01
3.57
2.81
4.26
3.75
5.30
4.09
3.76
2.89
3.88
4.07
4.38
6.46
3.60
3.73
4.60
4.67
3.91
3.62
4.61
-
4.00
2.37
7.31
2.55
3.82
4.23
3.83
18.23
17.52
10.25
16.64
17.35
8.07
-
-
-
-
20.89
-
-
24.33
5.62
-
-
16.45
-
16.35
15.85
16.60
-
18.74
-
15.08
14.74
18.23
19.44
8.21
-
9.59
15.31
0.01
13.87
22.05
-
7.34
-
8.07
6.27
19.31
27.37
-
-
-
8.23
- 
10.09
15.27
17.20
19.94
24.30
-
27.60
13.37
18.06
7.73
-
-
9.00
-
-
-
-
-
23.21
-
26.08
9.95
21.65
-
0.01
9.86
-
15.37
-
-
9.66
-
18.04
15.42
11.87
-
16.37
11.34
-
22.26
9.70
19.06
20.27
-
-
7.51
-
8.45
-
-
17.10
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
56.66
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
0.31
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
204.61
189.51
-
141.58
-
-
-
-
-
247.23
90.56
-
-
153.17
94.27
-
23.90
-
-
187.26
-
-
-
244.93
-
-
98.35
-
-
184.63
165.69
-
220.51
-
0.27
-
-
0.31
-
-
-
-
-
0.01
-
97.45
-
0.32
-
-
244.84
-
-
100.68
0.01
-
-
26.79
-

==> data/ggn-all-empty.txt <==
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-


==> data/ggn-all-eran.txt <==
sec result
0.64	UNSAT
0.72	UNSAT
0.66	UNSAT
0.66	UNSAT
0.66	UNSAT
0.66	UNSAT
63.67	UNSAT
0.7	UNSAT
20.7	UNSAT
0.65	UNSAT
0.69	UNSAT
0.66	UNSAT
0.69	UNSAT
0.64	UNSAT
0.71	UNSAT
0.76	UNSAT
0.67	UNSAT
0.69	UNSAT
48.6	UNSAT
0.67	UNSAT
0.65	UNSAT
0.73	UNSAT
0.71	UNSAT
0.63	UNSAT
0.66	UNSAT
0.75	UNSAT
0.65	UNSAT
0.69	UNSAT
0.66	UNSAT
0.71	UNSAT
0.68	UNSAT
0.67	UNSAT
0.7	UNSAT
0.68	UNSAT
0.69	UNSAT
0.68	UNSAT
0.76	UNSAT
0.64	UNSAT
0.65	UNSAT
0.72	UNSAT
0.64	UNSAT
0.62	UNSAT
0.69	UNSAT
0.74	UNSAT
0.63	UNSAT
0.66	UNSAT
0.74	UNSAT
0.68	UNSAT
0.68	UNSAT
0.71	UNSAT
0.73	UNSAT
0.69	UNSAT
0.66	UNSAT
0.72	UNSAT
0.71	UNSAT
0.65	UNSAT
0.67	UNSAT
0.7	UNSAT
0.67	UNSAT
0.66	UNSAT
0.74	UNSAT
0.73	UNSAT
93.73	UNSAT
0.67	UNSAT
0.76	UNSAT
22.82	UNSAT
0.67	UNSAT
0.73	UNSAT
0.69	UNSAT
0.73	UNSAT
0.67	UNSAT
0.69	UNSAT
0.72	UNSAT
0.68	UNSAT
0.68	UNSAT
0.71	UNSAT
0.72	UNSAT
0.7	UNSAT
0.66	UNSAT
0.75	UNSAT
0.69	UNSAT
0.69	UNSAT
0.73	UNSAT
0.71	UNSAT
0.73	UNSAT
0.66	UNSAT
0.72	UNSAT
0.68	UNSAT
0.72	UNSAT
0.74	UNSAT
0.72	UNSAT
0.7	UNSAT
63.67	UNSAT
0.73	UNSAT
0.69	UNSAT
0.75	UNSAT
0.73	UNSAT
0.69	UNSAT
0.68	UNSAT
0.8	UNSAT
31.73	UNSAT
105.99	UNSAT
17.89	UNSAT
136.71	UNSAT
103.06	UNSAT
22.74	UNSAT
-	UNKNOWN
181.25	UNSAT
150.31	SAT
-	UNKNOWN
23.47	UNSAT
-	UNKNOWN
155.56	UNSAT
165.49	UNSAT
31.03	UNSAT
213.17	SAT
110.81	UNSAT
42.33	UNSAT
161.25	SAT
114.03	UNSAT
135.29	UNSAT
43.04	UNSAT
-	UNKNOWN
135.46	UNSAT
-	UNKNOWN
24.29	UNSAT
95.8	UNSAT
139.85	UNSAT
-	UNKNOWN
32.1	UNSAT
150.79	UNSAT
48.11	UNSAT
26.7	UNSAT
114.56	SAT
30.52	UNSAT
177.15	UNSAT
125.33	UNSAT
29.54	UNSAT
-	UNKNOWN
30.22	UNSAT
29.72	UNSAT
150.87	UNSAT
-	UNKNOWN
119.86	SAT
-	UNKNOWN
-	UNKNOWN
28.83	UNSAT
311	UNSAT
56.73	UNSAT
129.12	UNSAT
124.42	UNSAT
112.02	UNSAT
-	UNKNOWN
-	UNKNOWN
133.36	UNSAT
32.24	UNSAT
98.91	UNSAT
51.8	UNSAT
-	UNKNOWN
-	UNKNOWN
28.77	UNSAT
-	UNKNOWN
116.05	SAT
185.65	SAT
-	UNKNOWN
-	UNKNOWN
134.39	UNSAT
-	UNKNOWN
-	UNKNOWN
27.45	UNSAT
200.24	UNSAT
194.04	UNSAT
120.04	SAT
30.92	UNSAT
-	UNKNOWN
59.07	UNSAT
-	UNKNOWN
-	UNKNOWN
30.79	UNSAT
-	UNKNOWN
129.72	UNSAT
25.93	UNSAT
25.22	UNSAT
-	UNKNOWN
27.45	UNSAT
35.83	UNSAT
158.34	UNSAT
93.01	UNSAT
31.96	UNSAT
174.56	UNSAT
159.71	UNSAT
137.32	SAT
-	UNKNOWN
25.66	UNSAT
205.7	UNSAT
43.92	UNSAT
89.7	UNSAT
204.6	UNSAT
73.68	UNSAT
242.25	SAT
155.93	UNSAT
-	UNKNOWN
155.06	UNSAT
-	UNKNOWN
284.65	UNSAT
164.83	UNSAT
-	UNKNOWN
-	UNKNOWN
165.11	UNSAT
176.56	UNSAT
241.88	SAT
122.48	UNSAT
204.69	UNSAT
196.5	UNSAT
-	UNKNOWN
218.16	UNSAT
147.51	UNSAT
195.29	UNSAT
150.84	UNSAT
58.33	UNSAT
178.68	UNSAT
-	UNKNOWN
-	UNKNOWN
-	UNKNOWN
213.14	SAT
211.52	UNSAT
-	UNKNOWN
207.81	SAT
276.66	SAT
-	UNKNOWN
175.09	UNSAT
263.44	SAT
190.11	SAT
215.07	UNSAT
277.17	UNSAT
176.02	UNSAT
157.77	UNSAT
-	UNKNOWN
182.36	UNSAT
127.19	UNSAT
176.48	UNSAT
168.52	UNSAT
-	UNKNOWN
-	UNKNOWN
-	UNKNOWN
-	UNKNOWN
154.69	UNSAT
148.47	UNSAT
165.92	UNSAT
152.65	UNSAT
-	UNKNOWN
265.71	SAT
-	UNKNOWN
137.36	UNSAT
-	UNKNOWN
-	UNKNOWN
123.07	UNSAT
159.44	UNSAT
201.93	SAT
151.24	UNSAT
-	UNKNOWN
-	UNKNOWN
159.36	UNSAT
110.23	UNSAT
168.94	UNSAT
115.31	UNSAT
161.86	UNSAT
134.15	UNSAT
132.31	UNSAT
-	UNKNOWN
178.98	UNSAT
219.26	UNSAT
159.58	UNSAT
135.76	UNSAT
233.26	UNSAT
194.57	UNSAT
-	UNKNOWN
225.1	UNSAT
92.31	UNSAT
83.18	UNSAT
172.84	UNSAT
95.78	UNSAT
-	UNKNOWN
-	UNKNOWN
-	UNKNOWN
150.54	SAT
-	UNKNOWN
185.85	UNSAT
49.33	UNSAT
-	UNKNOWN
-	UNKNOWN
61.13	UNSAT
60.02	UNSAT
306.36	SAT
32.58	UNSAT
116.74	SAT
-	UNKNOWN
154.32	UNSAT
100.2	SAT
-	UNKNOWN
91.46	SAT
121.39	UNSAT
-	UNKNOWN
181.87	SAT
47.41	UNSAT
-	UNKNOWN
-	UNKNOWN
84.62	UNSAT
71.34	UNSAT
-	UNKNOWN
81.19	UNSAT
132.61	UNSAT
161.75	SAT
-	UNKNOWN
-	UNKNOWN
109.07	SAT
-	UNKNOWN
-	UNKNOWN
-	UNKNOWN
87.26	SAT
-	UNKNOWN
77.08	SAT
-	UNKNOWN
64.46	UNSAT
84.02	UNSAT
96.95	SAT
-	UNKNOWN
164.94	SAT
97.42	UNSAT
118.8	SAT
174.29	SAT
56.57	UNSAT
-	UNKNOWN
-	UNKNOWN
-	UNKNOWN
36.38	UNSAT
97.06	SAT



==> data/ggn-all-front.txt <==
blankheader1 blankheader2 blankheader3
MNIST 0.1 1
MNIST 0.1 2
MNIST 0.1 3
MNIST 0.1 4
MNIST 0.1 5
MNIST 0.1 6
MNIST 0.1 7
MNIST 0.1 8
MNIST 0.1 9
MNIST 0.1 10
MNIST 0.1 11
MNIST 0.1 12
MNIST 0.1 13
MNIST 0.1 14
MNIST 0.1 15
MNIST 0.1 16
MNIST 0.1 17
MNIST 0.1 18
MNIST 0.1 19
MNIST 0.1 20
MNIST 0.1 21
MNIST 0.1 22
MNIST 0.1 23
MNIST 0.1 24
MNIST 0.1 25
MNIST 0.1 26
MNIST 0.1 27
MNIST 0.1 28
MNIST 0.1 29
MNIST 0.1 30
MNIST 0.1 31
MNIST 0.1 32
MNIST 0.1 33
MNIST 0.1 34
MNIST 0.1 35
MNIST 0.1 36
MNIST 0.1 37
MNIST 0.1 38
MNIST 0.1 39
MNIST 0.1 40
MNIST 0.1 41
MNIST 0.1 42
MNIST 0.1 43
MNIST 0.1 44
MNIST 0.1 45
MNIST 0.1 46
MNIST 0.1 47
MNIST 0.1 48
MNIST 0.1 49
MNIST 0.1 50
MNIST 0.1 51
MNIST 0.1 52
MNIST 0.1 53
MNIST 0.1 54
MNIST 0.1 55
MNIST 0.1 56
MNIST 0.1 57
MNIST 0.1 58
MNIST 0.1 59
MNIST 0.1 60
MNIST 0.1 61
MNIST 0.1 62
MNIST 0.1 63
MNIST 0.1 64
MNIST 0.1 65
MNIST 0.1 66
MNIST 0.1 67
MNIST 0.1 68
MNIST 0.1 69
MNIST 0.1 70
MNIST 0.1 71
MNIST 0.1 72
MNIST 0.1 73
MNIST 0.1 74
MNIST 0.1 75
MNIST 0.1 76
MNIST 0.1 77
MNIST 0.1 78
MNIST 0.1 79
MNIST 0.1 80
MNIST 0.1 81
MNIST 0.1 82
MNIST 0.1 83
MNIST 0.1 84
MNIST 0.1 85
MNIST 0.1 86
MNIST 0.1 87
MNIST 0.1 88
MNIST 0.1 89
MNIST 0.1 90
MNIST 0.1 91
MNIST 0.1 92
MNIST 0.1 93
MNIST 0.1 94
MNIST 0.1 95
MNIST 0.1 96
MNIST 0.1 97
MNIST 0.1 98
MNIST 0.1 99
MNIST 0.1 100
MNIST 0.3 1
MNIST 0.3 2
MNIST 0.3 3
MNIST 0.3 4
MNIST 0.3 5
MNIST 0.3 6
MNIST 0.3 7
MNIST 0.3 8
MNIST 0.3 9
MNIST 0.3 10
MNIST 0.3 11
MNIST 0.3 12
MNIST 0.3 13
MNIST 0.3 14
MNIST 0.3 15
MNIST 0.3 16
MNIST 0.3 17
MNIST 0.3 18
MNIST 0.3 19
MNIST 0.3 20
MNIST 0.3 21
MNIST 0.3 22
MNIST 0.3 23
MNIST 0.3 24
MNIST 0.3 25
MNIST 0.3 26
MNIST 0.3 27
MNIST 0.3 28
MNIST 0.3 29
MNIST 0.3 30
MNIST 0.3 31
MNIST 0.3 32
MNIST 0.3 33
MNIST 0.3 34
MNIST 0.3 35
MNIST 0.3 36
MNIST 0.3 37
MNIST 0.3 38
MNIST 0.3 39
MNIST 0.3 40
MNIST 0.3 41
MNIST 0.3 42
MNIST 0.3 43
MNIST 0.3 44
MNIST 0.3 45
MNIST 0.3 46
MNIST 0.3 47
MNIST 0.3 48
MNIST 0.3 49
MNIST 0.3 50
MNIST 0.3 51
MNIST 0.3 52
MNIST 0.3 53
MNIST 0.3 54
MNIST 0.3 55
MNIST 0.3 56
MNIST 0.3 57
MNIST 0.3 58
MNIST 0.3 59
MNIST 0.3 60
MNIST 0.3 61
MNIST 0.3 62
MNIST 0.3 63
MNIST 0.3 64
MNIST 0.3 65
MNIST 0.3 67
MNIST 0.3 68
MNIST 0.3 69
MNIST 0.3 70
MNIST 0.3 71
MNIST 0.3 72
MNIST 0.3 73
MNIST 0.3 74
MNIST 0.3 75
MNIST 0.3 76
MNIST 0.3 77
MNIST 0.3 78
MNIST 0.3 79
MNIST 0.3 80
MNIST 0.3 81
MNIST 0.3 82
MNIST 0.3 83
MNIST 0.3 84
MNIST 0.3 85
MNIST 0.3 86
MNIST 0.3 87
MNIST 0.3 88
MNIST 0.3 89
MNIST 0.3 90
MNIST 0.3 91
MNIST 0.3 92
MNIST 0.3 93
MNIST 0.3 94
MNIST 0.3 95
MNIST 0.3 96
MNIST 0.3 97
MNIST 0.3 98
MNIST 0.3 99
MNIST 0.3 100
CIFAR10~~ 2/255 1
CIFAR10 2/255 2
CIFAR10 2/255 3
CIFAR10 2/255 4
CIFAR10 2/255 5
CIFAR10 2/255 6
CIFAR10 2/255 7
CIFAR10 2/255 9
CIFAR10 2/255 10
CIFAR10 2/255 11
CIFAR10 2/255 12
CIFAR10 2/255 13
CIFAR10 2/255 14
CIFAR10 2/255 15
CIFAR10 2/255 16
CIFAR10 2/255 17
CIFAR10 2/255 18
CIFAR10 2/255 19
CIFAR10 2/255 20
CIFAR10 2/255 21
CIFAR10 2/255 22
CIFAR10 2/255 24
CIFAR10 2/255 26
CIFAR10 2/255 27
CIFAR10 2/255 28
CIFAR10 2/255 29
CIFAR10 2/255 30
CIFAR10 2/255 31
CIFAR10 2/255 32
CIFAR10 2/255 33
CIFAR10 2/255 34
CIFAR10 2/255 35
CIFAR10 2/255 37
CIFAR10 2/255 38
CIFAR10 2/255 39
CIFAR10 2/255 40
CIFAR10 2/255 41
CIFAR10 2/255 42
CIFAR10 2/255 43
CIFAR10 2/255 44
CIFAR10 2/255 45
CIFAR10 2/255 46
CIFAR10 2/255 47
CIFAR10 2/255 49
CIFAR10 2/255 51
CIFAR10 2/255 52
CIFAR10 2/255 54
CIFAR10 2/255 55
CIFAR10 2/255 56
CIFAR10 2/255 61
CIFAR10 2/255 63
CIFAR10 2/255 65
CIFAR10 2/255 66
CIFAR10 2/255 67
CIFAR10 2/255 68
CIFAR10 2/255 69
CIFAR10 2/255 72
CIFAR10 2/255 73
CIFAR10 2/255 74
CIFAR10 2/255 75
CIFAR10 2/255 76
CIFAR10 2/255 77
CIFAR10 2/255 78
CIFAR10 2/255 79
CIFAR10 2/255 80
CIFAR10 2/255 81
CIFAR10 2/255 82
CIFAR10 2/255 83
CIFAR10 2/255 84
CIFAR10 2/255 85
CIFAR10 2/255 87
CIFAR10 2/255 89
CIFAR10 2/255 90
CIFAR10 2/255 91
CIFAR10 2/255 93
CIFAR10 2/255 94
CIFAR10 2/255 95
CIFAR10 2/255 96
CIFAR10 2/255 97
CIFAR10 2/255 98
CIFAR10 2/255 99
CIFAR10 2/255 100
CIFAR10 8/255 2
CIFAR10 8/255 3
CIFAR10 8/255 5
CIFAR10 8/255 6
CIFAR10 8/255 10
CIFAR10 8/255 11
CIFAR10 8/255 12
CIFAR10 8/255 14
CIFAR10 8/255 15
CIFAR10 8/255 16
CIFAR10 8/255 17
CIFAR10 8/255 19
CIFAR10 8/255 20
CIFAR10 8/255 22
CIFAR10 8/255 24
CIFAR10 8/255 29
CIFAR10 8/255 30
CIFAR10 8/255 31
CIFAR10 8/255 33
CIFAR10 8/255 34
CIFAR10 8/255 35
CIFAR10 8/255 39
CIFAR10 8/255 40
CIFAR10 8/255 42
CIFAR10 8/255 45
CIFAR10 8/255 46
CIFAR10 8/255 50
CIFAR10 8/255 51
CIFAR10 8/255 52
CIFAR10 8/255 55
CIFAR10 8/255 56
CIFAR10 8/255 61
CIFAR10 8/255 65
CIFAR10 8/255 67
CIFAR10 8/255 68
CIFAR10 8/255 72
CIFAR10 8/255 73
CIFAR10 8/255 74
CIFAR10 8/255 75
CIFAR10 8/255 77
CIFAR10 8/255 80
CIFAR10 8/255 81
CIFAR10 8/255 82
CIFAR10 8/255 83
CIFAR10 8/255 84
CIFAR10 8/255 85
CIFAR10 8/255 87
CIFAR10 8/255 89
CIFAR10 8/255 90
CIFAR10 8/255 91
CIFAR10 8/255 93
CIFAR10 8/255 96
CIFAR10 8/255 97
CIFAR10 8/255 98
CIFAR10 8/255 99
CIFAR10 8/255 100


==> data/ggn-all-nnenum.txt <==
nnenum_sec nnenum_result
0.44 UNSAT
0.45 UNSAT
0.44 UNSAT
0.45 UNSAT
0.48 UNSAT
0.45 UNSAT
- UNKNOWN
0.46 UNSAT
- UNKNOWN
0.46 UNSAT
0.47 UNSAT
0.49 UNSAT
0.48 UNSAT
0.48 UNSAT
0.45 UNSAT
0.50 UNSAT
0.48 UNSAT
0.46 UNSAT
- UNKNOWN
0.47 UNSAT
0.46 UNSAT
0.49 UNSAT
0.49 UNSAT
0.47 UNSAT
0.46 UNSAT
0.49 UNSAT
0.46 UNSAT
0.47 UNSAT
0.47 UNSAT
0.44 UNSAT
0.47 UNSAT
0.44 UNSAT
0.49 UNSAT
0.49 UNSAT
0.48 UNSAT
0.48 UNSAT
0.47 UNSAT
0.44 UNSAT
0.48 UNSAT
0.46 UNSAT
0.46 UNSAT
0.47 UNSAT
0.47 UNSAT
0.47 UNSAT
0.48 UNSAT
0.49 UNSAT
0.46 UNSAT
0.49 UNSAT
0.46 UNSAT
0.49 UNSAT
0.49 UNSAT
0.49 UNSAT
0.48 UNSAT
0.49 UNSAT
0.49 UNSAT
0.47 UNSAT
0.49 UNSAT
0.44 UNSAT
0.48 UNSAT
9.83 UNSAT
0.45 UNSAT
0.48 UNSAT
- UNKNOWN
0.47 UNSAT
0.47 UNSAT
9.69 UNSAT
0.49 UNSAT
0.49 UNSAT
0.48 UNSAT
0.49 UNSAT
0.46 UNSAT
0.46 UNSAT
0.49 UNSAT
0.46 UNSAT
0.45 UNSAT
0.48 UNSAT
0.46 UNSAT
0.48 UNSAT
0.46 UNSAT
0.47 UNSAT
0.46 UNSAT
0.48 UNSAT
0.48 UNSAT
0.47 UNSAT
0.50 UNSAT
0.47 UNSAT
0.47 UNSAT
0.48 UNSAT
0.48 UNSAT
0.47 UNSAT
0.46 UNSAT
0.48 UNSAT
- UNKNOWN
10.24 UNSAT
0.45 UNSAT
10.55 UNSAT
0.46 UNSAT
0.47 UNSAT
0.48 UNSAT
0.48 UNSAT
14.72 UNSAT
15.53 UNSAT
13.80 UNSAT
15.47 UNSAT
15.57 UNSAT
13.66 UNSAT
- UNKNOWN
- UNKNOWN
2.08 SAT
- UNKNOWN
15.53 UNSAT
- UNKNOWN
- UNKNOWN
16.29 UNSAT
3.94 UNSAT
0.65 SAT
- UNKNOWN
14.54 UNSAT
0.54 SAT
- UNKNOWN
15.53 UNSAT
14.58 UNSAT
- UNKNOWN
16.13 UNSAT
- UNKNOWN
15.63 UNSAT
14.67 UNSAT
- UNKNOWN
16.01 UNSAT
13.92 UNSAT
- UNKNOWN
14.49 UNSAT
14.74 UNSAT
0.50 SAT
14.88 UNSAT
21.41 UNSAT
- UNKNOWN
3.48 UNSAT
- UNKNOWN
3.63 UNSAT
6.11 UNSAT
- UNKNOWN
15.79 UNSAT
0.68 SAT
- UNKNOWN
- UNKNOWN
14.31 UNSAT
- UNKNOWN
14.35 UNSAT
14.86 UNSAT
16.61 UNSAT
16.07 UNSAT
296.55 UNSAT
- UNKNOWN
15.89 UNSAT
15.43 UNSAT
15.77 UNSAT
14.27 UNSAT
- UNKNOWN
- UNKNOWN
3.75 UNSAT
- UNKNOWN
0.67 SAT
0.65 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
3.78 UNSAT
16.39 UNSAT
- UNKNOWN
0.49 SAT
14.66 UNSAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
14.72 UNSAT
- UNKNOWN
15.81 UNSAT
16.08 UNSAT
15.20 UNSAT
- UNKNOWN
15.75 UNSAT
14.78 UNSAT
- UNKNOWN
15.77 UNSAT
14.99 UNSAT
16.51 UNSAT
15.75 UNSAT
0.61 SAT
- UNKNOWN
14.13 UNSAT
- UNKNOWN
14.98 UNSAT
- UNKNOWN
- UNKNOWN
15.28 UNSAT
2.89 SAT
24.19 UNSAT
- UNKNOWN
207.14 UNSAT
- UNKNOWN
- UNKNOWN
233.14 UNSAT
- UNKNOWN
- UNKNOWN
196.77 UNSAT
24.54 UNSAT
2.85 SAT
23.62 UNSAT
24.46 UNSAT
23.06 UNSAT
- UNKNOWN
23.84 UNSAT
23.38 UNSAT
27.29 UNSAT
233.86 UNSAT
22.40 UNSAT
24.21 UNSAT
- UNKNOWN
2.85 SAT
- UNKNOWN
2.87 SAT
26.10 UNSAT
- UNKNOWN
2.89 SAT
2.87 SAT
- UNKNOWN
24.24 UNSAT
2.90 SAT
2.89 SAT
23.92 UNSAT
- UNKNOWN
24.42 UNSAT
24.33 UNSAT
- UNKNOWN
26.89 UNSAT
24.36 UNSAT
23.45 UNSAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
23.82 UNSAT
22.35 UNSAT
23.78 UNSAT
24.63 UNSAT
- UNKNOWN
2.81 SAT
- UNKNOWN
22.23 UNSAT
- UNKNOWN
- UNKNOWN
23.56 UNSAT
23.49 UNSAT
2.93 SAT
23.62 UNSAT
2.86 SAT
- UNKNOWN
263.65 UNSAT
23.20 UNSAT
23.26 UNSAT
21.28 UNSAT
24.87 UNSAT
22.72 UNSAT
22.09 UNSAT
2.92 SAT
23.55 UNSAT
23.54 UNSAT
24.11 UNSAT
23.47 UNSAT
- UNKNOWN
- UNKNOWN
2.87 SAT
25.00 UNSAT
140.53 UNSAT
24.15 UNSAT
23.58 UNSAT
78.24 UNSAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
0.99 SAT
- UNKNOWN
- UNKNOWN
67.14 UNSAT
- UNKNOWN
- UNKNOWN
9.03 UNSAT
9.19 UNSAT
1.02 SAT
8.97 UNSAT
1.03 SAT
- UNKNOWN
84.17 UNSAT
1.07 SAT
- UNKNOWN
1.02 SAT
95.32 UNSAT
106.72 SAT
1.00 SAT
9.12 UNSAT
1.04 SAT
- UNKNOWN
92.53 UNSAT
10.27 UNSAT
- UNKNOWN
78.35 UNSAT
148.05 UNSAT
1.02 SAT
- UNKNOWN
- UNKNOWN
0.99 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
1.04 SAT
- UNKNOWN
1.01 SAT
- UNKNOWN
9.72 UNSAT
9.15 UNSAT
1.00 SAT
- UNKNOWN
1.02 SAT
- UNKNOWN
111.75 SAT
1.00 SAT
9.11 UNSAT
1.00 SAT
- UNKNOWN
- UNKNOWN
8.91 UNSAT
1.02 SAT


==> data/ggn-all-oval.txt <==
0.37
0.37
0.37
0.37
0.37
0.37
24.83
5.25
17.26
0.37
0.37
2.76
2.74
0.37
0.37
1.54
0.37
0.37
 - 
0.39
0.38
0.40
4.09
0.39
5.35
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
1.57
0.38
0.38
0.38
0.38
4.06
0.38
4.09
0.38
4.04
0.38
0.38
0.38
0.38
0.38
2.82
0.38
0.38
0.38
0.38
1.57
8.03
0.38
0.38
96.66
0.38
0.38
6.78
2.82
4.06
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
0.38
1.57
2.79
0.38
0.38
0.38
0.38
0.38
2.81
0.38
0.38
0.38
0.38
2.81
0.38
0.38
 - 
2.79
0.38
5.32
0.38
0.38
0.38
0.38
10.93
16.86
11.11
32.14
41.81
7.01
 - 
 - 
2.00
 - 
16.35
 - 
283.06
131.34
7.13
221.91
97.55
29.43
1.91
 - 
42.13
15.72
 - 
33.46
 - 
8.68
14.45
156.27
42.97
11.16
 - 
20.88
16.31
1.90
11.29
37.79
213.53
7.11
 - 
5.85
5.77
61.99
46.38
41.40
 - 
 - 
8.62
 - 
18.49
26.56
82.46
23.78
280.84
 - 
20.27
13.12
193.27
10.14
 - 
 - 
7.02
 - 
3.19
1.90
 - 
 - 
231.76
 - 
 - 
7.08
14.04
 - 
1.97
8.43
 - 
94.92
 - 
 - 
6.89
 - 
56.70
8.44
11.25
 - 
11.33
13.74
179.91
26.06
9.59
18.90
176.26
3.13
 - 
11.11
 - 
19.05
94.82
 - 
14.72
4.63
3.45
 - 
8.89
 - 
 - 
7.44
 - 
 - 
16.57
3.42
4.67
3.42
3.42
8.83
 - 
24.17
7.39
3.42
13.12
3.39
3.41
 - 
4.69
 - 
4.70
28.19
 - 
4.67
4.68
 - 
3.44
4.87
4.77
3.43
 - 
7.37
3.42
288.87
6.03
3.40
3.41
23.66
 - 
 - 
 - 
 - 
3.41
3.40
3.42
6.05
 - 
4.69
 - 
3.41
 - 
 - 
3.40
3.41
4.68
3.41
4.74
 - 
10.15
3.40
5.97
3.41
3.41
3.41
6.01
7.35
7.29
7.28
3.40
3.41
 - 
12.92
4.65
5.96
5.93
3.41
5.97
49.32
 - 
 - 
 - 
2.29
 - 
40.10
9.89
 - 
 - 
12.74
1.02
2.17
1.01
2.17
 - 
14.56
2.16
131.60
2.27
15.66
 - 
2.18
1.10
7.34
 - 
 - 
7.44
 - 
6.37
 - 
2.34
 - 
 - 
2.32
 - 
 - 
 - 
2.35
 - 
2.33
 - 
4.63
7.16
2.16
 - 
2.29
147.67
4.86
2.18
1.02
2.17
 - 
 - 
1.12
2.22

==> data/ggn-all-results.txt <==
blankheaderres
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
SAT
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNKNOWN
SAT
SAT
UNKNOWN
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
SAT
UNSAT
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
SAT
UNSAT
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNSAT
UNKNOWN
UNKNOWN
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
SAT
UNKNOWN
SAT
UNSAT
UNKNOWN
SAT
SAT
UNKNOWN
UNSAT
SAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
SAT
UNKNOWN
UNSAT
UNKNOWN
UNKNOWN
UNSAT
UNSAT
SAT
UNSAT
SAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
SAT
UNKNOWN
SAT
UNKNOWN
UNSAT
UNSAT
UNKNOWN
UNKNOWN
UNSAT
UNSAT
SAT
UNSAT
SAT
UNKNOWN
UNSAT
SAT
SAT
SAT
UNSAT
SAT
SAT
UNSAT
SAT
UNKNOWN
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
SAT
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
SAT
UNKNOWN
UNSAT
UNSAT
SAT
UNKNOWN
SAT
UNSAT
SAT
SAT
UNSAT
SAT
SAT
UNKNOWN
UNSAT
SAT


==> data/ggn-all-verinet.txt <==
0.19
0.10
0.10
0.10
0.10
0.09
-
0.12
-
0.12
0.09
0.09
0.09
0.09
0.09
0.09
0.09
0.09
-
0.12
0.09
0.09
0.09
0.10
0.10
0.09
0.09
0.09
0.09
0.09
0.09
0.09
0.09
0.10
0.09
0.10
0.09
0.09
0.10
0.09
0.10
0.09
0.09
0.09
0.09
0.09
0.09
0.10
0.10
0.10
0.10
0.09
0.10
0.09
0.10
0.10
0.09
0.10
0.10
0.43
0.12
0.09
-
0.12
0.10
24.58
0.12
0.09
0.10
0.09
0.10
0.09
0.10
0.09
0.09
0.09
0.09
0.09
0.10
0.09
0.10
0.09
0.09
0.09
0.10
0.10
0.10
0.09
0.10
0.09
0.10
0.09
-
0.31
0.11
0.31
0.12
0.09
0.10
0.09
12.23
-
-
-
-
21.79
-
-
0.22
-
23.35
-
-
-
0.20
-
-
5.95
0.24
-
-
-
-
-
-
8.41
-
-
-
-
-
-
4.25
0.23
-
-
-
0.21
-
0.21
0.51
-
-
0.23
-
-
0.64
-
-
-
-
-
-
-
-
15.22
-
-
-
-
0.22
-
204.86
0.23
-
-
-
-
-
0.22
7.25
-
0.22
0.60
-
-
-
-
0.83
-
-
0.82
120.14
-
3.52
-
-
-
-
-
-
0.23
-
67.79
-
-
-
-
-
9.70
7.96
-
18.21
-
71.23
19.63
-
-
15.32
9.65
13.84
12.19
13.40
12.28
-
13.54
11.43
14.13
25.12
6.88
12.76
-
15.14
-
12.58
14.16
-
14.35
14.85
-
12.41
15.12
11.47
12.91
41.37
12.64
12.31
-
14.87
10.62
11.16
27.41
-
-
-
-
10.80
10.65
13.06
11.31
-
13.41
-
10.12
-
-
9.58
12.03
12.18
11.16
12.46
-
27.22
9.53
11.73
10.26
12.22
10.25
10.59
11.85
11.72
12.22
11.15
10.91
26.90
26.94
13.20
13.98
18.30
8.34
12.21
6.53
-
1.85
-
1.77
-
-
5.19
-
-
1.80
1.74
1.88
1.53
1.81
-
3.80
2.06
1.75
1.80
4.30
1.82
1.78
1.92
1.69
-
18.10
1.96
-
4.01
105.64
1.81
-
-
1.78
-
-
-
1.92
-
1.64
-
1.86
1.81
1.66
-
1.86
-
1.80
1.75
1.70
1.75
14.08
-
1.64
1.71


==> data/neel-all-NNV.txt <==
339.62
137.80
304.81
-
186.35
391.73
310.29
342.61
(U)275.52
141.63
215.18
-
-
124.93
-
123.99
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-


==> data/neel-all-empty.txt <==
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-



==> data/neel-all-eran.txt <==
sec result
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
(S)42.5 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
42.6 SAT
39.2 SAT
- UNKNOWN
37.3 SAT
- UNKNOWN
38.4 SAT
- UNKNOWN
38.9 SAT
38.8 SAT
- UNKNOWN
37.3 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
39.8 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
38.6 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
35.3 SAT
- UNKNOWN
35.7 SAT
35.5 SAT
35.6 SAT
35.2 SAT
35.2 SAT
51.8 SAT
35.5 SAT
35.2 SAT
35.9 SAT
- UNKNOWN
81.3 SAT
35.8 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
38.5 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
40.2 SAT
- UNKNOWN
- UNKNOWN
38.4 SAT
- UNKNOWN
37.2 SAT
40.1 SAT
40.3 SAT
- UNKNOWN
39.4 SAT
36.8 SAT
36.1 SAT
37.3 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
38.7 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
40 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
38.8 SAT
- UNKNOWN
40.3 SAT
35.9 SAT
39.3 SAT
38.0 SAT
38.4 SAT
39.9 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
39.0 SAT

==> data/neel-all-front.txt <==
blankheader1 blankheader2 blankheader3
sig\_2L~~ 5 1
sig\_2L 5 2
sig\_2L 5 3
sig\_2L 5 4
sig\_2L 5 5
sig\_2L 5 6
sig\_2L 5 7
sig\_2L 5 8
sig\_2L 5 9
sig\_2L 5 10
sig\_2L 5 11
sig\_2L 5 12
sig\_2L 5 13
sig\_2L 5 14
sig\_2L 5 15
sig\_2L 5 16
sig\_2L 12 1
sig\_2L 12 2
sig\_2L 12 3
sig\_2L 12 4
sig\_2L 12 5
sig\_2L 12 6
sig\_2L 12 7
sig\_2L 12 8
sig\_2L 12 9
sig\_2L 12 10
sig\_2L 12 11
sig\_2L 12 12
sig\_2L 12 13
sig\_2L 12 14
sig\_2L 12 15
sig\_2L 12 16
sig\_3L 5 1
sig\_3L 5 2
sig\_3L 5 3
sig\_3L 5 4
sig\_3L 5 5
sig\_3L 5 6
sig\_3L 5 7
sig\_3L 5 8
sig\_3L 5 9
sig\_3L 5 10
sig\_3L 5 11
sig\_3L 5 12
sig\_3L 5 13
sig\_3L 5 14
sig\_3L 5 15
sig\_3L 5 16
sig\_3L 12 1
sig\_3L 12 2
sig\_3L 12 3
sig\_3L 12 4
sig\_3L 12 5
sig\_3L 12 6
sig\_3L 12 7
sig\_3L 12 8
sig\_3L 12 9
sig\_3L 12 10
sig\_3L 12 11
sig\_3L 12 12
sig\_3L 12 13
sig\_3L 12 14
sig\_3L 12 15
sig\_3L 12 16
tanh\_2L~~ 5 1
tanh\_2L 5 2
tanh\_2L 5 3
tanh\_2L 5 4
tanh\_2L 5 5
tanh\_2L 5 6
tanh\_2L 5 7
tanh\_2L 5 8
tanh\_2L 5 9
tanh\_2L 5 10
tanh\_2L 5 11
tanh\_2L 5 12
tanh\_2L 5 13
tanh\_2L 5 14
tanh\_2L 5 15
tanh\_2L 5 16
tanh\_2L 12 1
tanh\_2L 12 2
tanh\_2L 12 3
tanh\_2L 12 4
tanh\_2L 12 5
tanh\_2L 12 6
tanh\_2L 12 7
tanh\_2L 12 8
tanh\_2L 12 9
tanh\_2L 12 10
tanh\_2L 12 11
tanh\_2L 12 12
tanh\_2L 12 13
tanh\_2L 12 14
tanh\_2L 12 15
tanh\_2L 12 16
tanh\_3L 5 1
tanh\_3L 5 2
tanh\_3L 5 3
tanh\_3L 5 4
tanh\_3L 5 5
tanh\_3L 5 6
tanh\_3L 5 7
tanh\_3L 5 8
tanh\_3L 5 9
tanh\_3L 5 10
tanh\_3L 5 11
tanh\_3L 5 12
tanh\_3L 5 13
tanh\_3L 5 14
tanh\_3L 5 15
tanh\_3L 5 16
tanh\_3L 12 1
tanh\_3L 12 2
tanh\_3L 12 3
tanh\_3L 12 4
tanh\_3L 12 5
tanh\_3L 12 6
tanh\_3L 12 7
tanh\_3L 12 8
tanh\_3L 12 9
tanh\_3L 12 10
tanh\_3L 12 11
tanh\_3L 12 12
tanh\_3L 12 13
tanh\_3L 12 14
tanh\_3L 12 15
tanh\_3L 12 16

==> data/neel-all-results.txt <==
blankheaderres
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
MISMATCH
UNSAT
UNSAT
UNKNOWN
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNKNOWN
SAT
SAT
UNKNOWN
SAT
UNKNOWN
SAT
UNKNOWN
SAT
SAT
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
UNKNOWN
SAT
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
SAT
UNKNOWN
SAT
SAT
SAT
UNKNOWN
SAT
SAT
SAT
SAT
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
SAT
SAT
SAT
SAT
SAT
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT


==> data/neel-all-verinet.txt <==
-
-
-
464.32
-
-
-
-
(S)0.02
-
-
-
-
-
-
-
-
-
0.03
-
0.03
-
0.02
-
0.02
0.01
-
0.04
-
-
-
0.02
-
-
-
-
-
-
-
-
0.03
-
-
-
-
-
-
-
-
-
0.03
-
0.02
0.02
0.01
0.02
0.01
484.32
16.27
0.03
0.01
-
-
0.03
-
-
-
-
-
-
-
-
0.02
-
-
-
-
-
-
0.02
-
-
0.02
-
0.03
0.04
0.02
-
0.02
0.05
0.01
0.03
-
-
-
0.02
-
-
-
-
-
-
-
-
0.02
-
-
-
-
-
-
-
-
-
0.02
-
0.04
0.02
0.02
0.02
0.01
0.04
-
-
-
-
-
0.02

==> data/oval-dataset-eran.txt <==
sec result
661.37	UNSAT
54.37	UNSAT
893.12	UNSAT
447.55	UNSAT
-	UNKNOWN
120.18	UNSAT
71.28	UNSAT
564.85	UNSAT
616.37	UNSAT
-	UNKNOWN
211.7	UNSAT
920.7	UNSAT
1111.64	UNSAT
1039.06	UNSAT
-	UNKNOWN
180.31	UNSAT
98.32	UNSAT
732.31	UNSAT
1538.78	UNSAT
52.89	UNSAT
873.27	UNSAT
649.78	UNSAT
352.99	UNSAT
174.13	UNSAT
153.8	UNSAT
252.36	UNSAT
756.01	UNSAT
127.03	UNSAT
213.49	UNSAT
1110.12	UNSAT
-	UNKNOWN
842.02	UNSAT
1660.64	UNSAT
445.21	UNSAT
1783.64	UNSAT
642.72	UNSAT
1448.42	UNSAT
867.98	UNSAT
2693.77	UNSAT
791.22	UNSAT
128.29	UNSAT
122.47	UNSAT
503.77	UNSAT
750.35	UNSAT
528.8	UNSAT
39.99	UNSAT
132.21	UNSAT
-	UNKNOWN
1234.8	UNSAT
2706.16	UNSAT
1079.72	UNSAT
73.74	UNSAT
397.17	UNSAT
1112.86	UNSAT
273.88	UNSAT
652.46	UNSAT
2402.41	UNSAT
1167.25	UNSAT
1729.51	UNSAT
45.97	UNSAT
645.05	UNSAT
581.38	UNSAT
264.82	UNSAT
48.69	UNSAT
1672.26	UNSAT
47.08	UNSAT
193.67	UNSAT
310.65	UNSAT
2212.59	UNSAT
106.29	UNSAT
430.89	UNSAT
154.32	UNSAT
91.16	UNSAT
197.71	UNSAT
696.87	UNSAT
1836.57	UNSAT
797.35	UNSAT
366.2	UNSAT
149.11	UNSAT
382.64	UNSAT
312.1	UNSAT
476.92	UNSAT
377.29	UNSAT
759.53	UNSAT
697.38	UNSAT
637.95	UNSAT
1888.69	UNSAT
741.78	UNSAT
31.03	UNSAT
281.7	UNSAT
53.75	UNSAT
944.95	UNSAT
586	UNSAT
55.05	UNSAT
231.89	UNSAT
189.82	UNSAT
715.36	UNSAT
854.62	UNSAT
245.59	UNSAT
1087.27	UNSAT
193.39	UNSAT
220.16	UNSAT
65.36	UNSAT
82.33	UNSAT
1642.91	UNSAT
614.51	UNSAT
497.02	UNSAT
91.24	UNSAT
101.76	UNSAT
711.32	UNSAT
-	UNKNOWN
130.48	UNSAT
83.62	UNSAT
116.06	UNSAT
497.89	UNSAT
47.83	UNSAT
154.72	UNSAT
211.02	UNSAT
824.13	UNSAT
232.99	UNSAT
743.44	UNSAT
101.89	UNSAT
157.4	UNSAT
261.88	UNSAT
112.3	UNSAT
2959.68	UNSAT
117.73	UNSAT
-	UNKNOWN
49.67	UNSAT
166	UNSAT
449.94	UNSAT
60.82	UNSAT
1146.84	UNSAT
41.09	UNSAT
29.61	UNSAT
-	UNKNOWN
221.64	UNSAT
172.98	UNSAT
632.05	UNSAT
341.48	UNSAT
194.83	UNSAT
264.3	UNSAT
894.92	UNSAT
641.31	UNSAT
-	UNKNOWN
248.63	UNSAT
897.58	UNSAT
1019.46	UNSAT
162.32	UNSAT
145.97	UNSAT
508.88	UNSAT
113.57	UNSAT
63.28	UNSAT
156.52	UNSAT
265.96	UNSAT
226.69	UNSAT
73.1	UNSAT
184.62	UNSAT
49.44	UNSAT
429.41	UNSAT
20.23	UNSAT
593.14	UNSAT
164.1	UNSAT
36.94	UNSAT
71.25	UNSAT
137.73	UNSAT
279.51	UNSAT
472.11	UNSAT
1559.95	UNSAT
126.63	UNSAT
24.57	UNSAT
414.71	UNSAT
-	UNKNOWN
148.98	UNSAT
126.16	UNSAT
435.54	UNSAT
725.89	UNSAT
79.34	UNSAT
-	UNKNOWN
1002.46	UNSAT
42.38	UNSAT
-	UNKNOWN
154.28	UNSAT
75.59	UNSAT
70.89	UNSAT
542.69	UNSAT
43.54	UNSAT
-	UNKNOWN
258.87	UNSAT
167.79	UNSAT
69.15	UNSAT
108.76	UNSAT
500.05	UNSAT
49.72	UNSAT
31.98	UNSAT
433.11	UNSAT
456.04	UNSAT
432.99	UNSAT
128.83	UNSAT
-	UNKNOWN
366.58	UNSAT
519.13	UNSAT
612.62	UNSAT
313.83	UNSAT
904.55	UNSAT
390.66	UNSAT
422.84	UNSAT
304.16	UNSAT
363.93	UNSAT
740.78	UNSAT
451.6	UNSAT
328.64	UNSAT
583.05	UNSAT
678.75	UNSAT
575.47	UNSAT
1507.29	UNSAT
356.68	UNSAT
497.79	UNSAT
80.39	UNSAT
412.87	UNSAT
636.16	UNSAT
783.28	UNSAT
326.3	UNSAT
540.41	UNSAT
458.43	UNSAT
516.45	UNSAT
440.51	UNSAT
766.76	UNSAT
156.76	UNSAT
302.95	UNSAT
966.81	UNSAT
452.53	UNSAT
1022.03	UNSAT
371.02	UNSAT
408.01	UNSAT
526.21	UNSAT
113.18	UNSAT
510.42	UNSAT
108.82	UNSAT
543.19	UNSAT
388.61	UNSAT
376.05	UNSAT
152.51	UNSAT
478.5	UNSAT
534.15	UNSAT
625.31	UNSAT
834.94	UNSAT
533.59	UNSAT
137.15	UNSAT
641.74	UNSAT
753.82	UNSAT
553.31	UNSAT
321.48	UNSAT
237.83	UNSAT
306.66	UNSAT
649.61	UNSAT
192.59	UNSAT
348.3	UNSAT
646.02	UNSAT
896.67	UNSAT
563.38	UNSAT
293.96	UNSAT
439.81	UNSAT
646.87	UNSAT
591.3	UNSAT
631.45	UNSAT
459.31	UNSAT
780.81	UNSAT
177.76	UNSAT
153.08	UNSAT
800.43	UNSAT
133.5	UNSAT
282.17	UNSAT
388.12	UNSAT
460.96	UNSAT
666.75	UNSAT
718.02	UNSAT
361.81	UNSAT
487.95	UNSAT
293.38	UNSAT
564.07	UNSAT
350.78	UNSAT
1907.72	UNSAT
320.31	UNSAT
861.21	UNSAT
499.71	UNSAT
897.68	UNSAT
447.03	UNSAT
802.76	UNSAT
342.13	UNSAT
701.57	UNSAT
450.07	UNSAT
1072.09	UNSAT
668.23	UNSAT
1167.4	UNSAT
188.34	UNSAT
765.68	UNSAT
1063.11	UNSAT
1489.22	UNSAT
711.62	UNSAT

==> data/oval-dataset-front.txt <==
base 5470 0.185
base 7400 0.147
base 4522 0.122
base 4425 0.241
base 362 0.235
base 4461 0.210
base 6546 0.172
base 349 0.197
base 9441 0.185
base 5402 0.228
base 5569 0.090
base 6548 0.203
base 3510 0.160
base 6524 0.122
base 559 0.172
base 6037 0.210
base 5501 0.122
base 3410 0.122
base 2510 0.178
base 3374 0.122
base 3057 0.185
base 6527 0.225
base 7166 0.164
base 409 0.185
base 2503 0.185
base 4018 0.220
base 7467 0.147
base 8314 0.072
base 350 0.178
base 9091 0.177
base 6519 0.197
base 4478 0.210
base 6324 0.235
base 5021 0.205
base 4567 0.128
base 4501 0.253
base 4545 0.172
base 3556 0.141
base 8348 0.197
base 7476 0.172
base 146 0.138
base 5304 0.090
base 6313 0.210
base 2335 0.228
base 3370 0.253
base 4440 0.061
base 3436 0.128
base 345 0.250
base 5352 0.172
base 3552 0.172
base 5526 0.210
base 5463 0.100
base 3141 0.210
base 1030 0.164
base 4455 0.200
base 4451 0.235
base 4505 0.197
base 3529 0.122
base 4056 0.200
base 7414 0.141
base 3536 0.219
base 3435 0.097
base 6503 0.103
base 9326 0.128
base 5556 0.122
base 5334 0.093
base 1409 0.110
base 8431 0.178
base 371 0.247
base 9416 0.185
base 4502 0.147
base 160 0.234
base 2340 0.197
base 6047 0.200
base 9419 0.210
base 2088 0.210
base 2349 0.172
base 7438 0.238
base 2310 0.090
base 5307 0.147
base 2043 0.140
base 6303 0.135
base 4185 0.215
base 2553 0.181
base 9409 0.244
base 7170 0.229
base 1316 0.172
base 4555 0.191
base 2314 0.141
base 510 0.160
base 1545 0.115
base 6457 0.197
base 6480 0.216
base 1447 0.144
base 7345 0.178
base 8365 0.222
base 2012 0.224
base 4047 0.160
base 3062 0.205
base 6516 0.185
wide 2013 0.090
wide 4025 0.088
wide 5022 0.063
wide 3021 0.090
wide 5021 0.172
wide 8008 0.122
wide 1060 0.128
wide 9058 0.082
wide 8001 0.135
wide 8037 0.141
wide 6056 0.122
wide 105 0.153
wide 3034 0.078
wide 26 0.090
wide 9024 0.191
wide 3005 0.078
wide 9060 0.133
wide 1048 0.133
wide 2041 0.197
wide 0 0.063
wide 5000 0.210
wide 7011 0.090
wide 2045 0.122
wide 5043 0.145
wide 7046 0.103
wide 8002 0.160
wide 2028 0.122
wide 5045 0.108
wide 6017 0.069
wide 6000 0.103
wide 3030 0.063
wide 1021 0.072
wide 4021 0.122
wide 19 0.095
wide 5020 0.066
wide 5010 0.122
wide 9 0.076
wide 8052 0.147
wide 4059 0.197
wide 4057 0.077
wide 8039 0.158
wide 8046 0.072
wide 8013 0.210
wide 3001 0.210
wide 6007 0.141
wide 4015 0.128
wide 3002 0.191
wide 8021 0.122
wide 2052 0.122
wide 2016 0.084
wide 2043 0.141
wide 1002 0.072
wide 100 0.084
wide 1005 0.122
wide 7033 0.147
wide 1054 0.079
wide 1025 0.104
wide 4048 0.095
wide 4041 0.072
wide 34 0.172
wide 1013 0.178
wide 6052 0.172
wide 8049 0.128
wide 8035 0.072
wide 7020 0.104
wide 6034 0.122
wide 4009 0.135
wide 7047 0.160
wide 2014 0.150
wide 25 0.133
wide 2040 0.106
wide 104 0.185
wide 37 0.191
wide 3020 0.133
wide 7008 0.106
wide 7031 0.106
wide 3017 0.216
wide 2024 0.097
wide 6019 0.141
wide 1044 0.191
wide 6043 0.063
wide 3042 0.135
wide 2009 0.131
wide 6031 0.093
wide 1012 0.101
wide 6039 0.159
wide 9004 0.083
wide 3049 0.147
wide 1033 0.097
wide 9016 0.061
wide 15 0.096
wide 6051 0.084
wide 4 0.097
wide 6025 0.069
wide 9018 0.084
wide 8056 0.106
wide 6020 0.078
wide 9037 0.135
wide 8040 0.108
wide 18 0.178
deep 1033.0 0.103
deep 8016.0 0.141
deep 43.0 0.128
deep 9001.0 0.106
deep 6039.0 0.135
deep 2104.0 0.135
deep 5036.0 0.181
deep 5009.0 0.100
deep 8021.0 0.141
deep 6033.0 0.151
deep 2045.0 0.110
deep 7026.0 0.084
deep 9010.0 0.122
deep 104.0 0.178
deep 4055.0 0.135
deep 6058.0 0.147
deep 1001.0 0.147
deep 9037.0 0.160
deep 5030.0 0.078
deep 5040.0 0.172
deep 51.0 0.063
deep 7032.0 0.122
deep 3007.0 0.122
deep 5041.0 0.147
deep 6048.0 0.160
deep 3021.0 0.147
deep 1041.0 0.122
deep 41.0 0.178
deep 8018.0 0.063
deep 3102.0 0.084
deep 7031.0 0.100
deep 2.0 0.122
deep 6019.0 0.178
deep 8023.0 0.097
deep 8043.0 0.103
deep 8000.0 0.160
deep 2008.0 0.120
deep 4031.0 0.110
deep 9023.0 0.141
deep 9022.0 0.128
deep 2002.0 0.122
deep 9016.0 0.084
deep 3002.0 0.110
deep 1104.0 0.110
deep 2112.0 0.135
deep 6056.0 0.095
deep 3022.0 0.160
deep 2043.0 0.097
deep 6010.0 0.061
deep 2024.0 0.160
deep 15.0 0.122
deep 5012.0 0.122
deep 7005.0 0.110
deep 1102.0 0.090
deep 7013.0 0.107
deep 5027.0 0.165
deep 3030.0 0.063
deep 1009.0 0.122
deep 7043.0 0.153
deep 2012.0 0.160
deep 4104.0 0.147
deep 9028.0 0.084
deep 6049.0 0.128
deep 50.0 0.185
deep 8035.0 0.108
deep 2028.0 0.210
deep 3028.0 0.110
deep 2001.0 0.122
deep 3012.0 0.100
deep 9005.0 0.210
deep 1006.0 0.160
deep 7011.0 0.122
deep 9014.0 0.090
deep 2101.0 0.147
deep 4022.0 0.122
deep 4015.0 0.185
deep 2107.0 0.178
deep 2050.0 0.100
deep 7025.0 0.110
deep 0.0 0.110
deep 2005.0 0.153
deep 8002.0 0.128
deep 8004.0 0.178
deep 4008.0 0.084
deep 29.0 0.135
deep 2119.0 0.122
deep 9030.0 0.133
deep 39.0 0.084
deep 9.0 0.153
deep 45.0 0.128
deep 1029.0 0.160
deep 7042.0 0.100
deep 2011.0 0.135
deep 4100.0 0.206
deep 7001.0 0.210
deep 9026.0 0.228
deep 37.0 0.256
deep 1011.0 0.172
deep 6002.0 0.259
deep 1013.0 0.228


==> data/oval-dataset-oval.txt <==
37.94
 - 
289.09
19.95
19.74
14.43
99.79
13.59
22.57
21.52
 - 
25.22
2.15
 - 
10.74
25.08
 - 
 - 
18.07
6.44
12.23
9.10
9.21
 - 
421.14
10.68
23.51
366.97
16.46
13.77
13.93
15.93
11.98
10.81
6.87
15.92
377.81
25.30
1.28
27.65
7.81
 - 
13.34
16.91
7.89
 - 
 - 
22.19
47.29
18.06
14.14
908.04
10.84
10.07
13.79
15.50
17.56
 - 
18.42
60.65
28.64
 - 
3117.31
340.35
2.08
154.81
 - 
29.25
20.14
16.00
28.15
19.49
5.53
12.81
33.59
10.57
1244.19
 - 
 - 
48.92
2.12
1.29
1.23
22.03
15.83
13.14
13.91
62.04
 - 
14.50
2.13
12.79
19.12
39.89
 - 
31.28
2.14
2.10
1.28
13.60
32.72
65.65
 - 
17.46
27.07
2615.61
40.47
150.86
14.56
42.72
 - 
47.29
12.52
44.51
23.87
38.92
59.15
25.91
16.62
 - 
18.61
141.46
37.51
25.37
19.12
12.43
73.41
24.23
1.72
122.32
 - 
20.76
27.25
52.78
 - 
30.26
20.82
26.27
33.19
49.10
10.22
26.46
15.02
16.21
12.99
63.09
22.33
117.66
8.41
40.50
12.94
315.36
8.72
15.93
10.61
112.50
10.70
76.33
58.70
15.38
21.29
35.71
47.83
14.47
15.72
27.34
5.14
11.14
24.22
117.64
47.28
17.33
20.13
37.25
89.94
53.90
15.83
8.05
57.85
25.06
79.62
18.61
54.26
19.02
25.40
47.76
9.52
12.76
11.29
 - 
28.16
58.10
3.39
34.83
8.54
78.48
111.56
17.10
7.58
114.08
27.67
18.43
23.38
19.16
10.59
12.39
10.45
18.22
16.35
21.47
19.53
11.59
56.30
5.71
26.86
16.23
16.03
8.51
10.66
36.66
2801.97
11.53
16.67
18.62
15.78
36.00
35.44
8.70
52.86
15.18
103.39
9.79
41.70
14.16
10.39
14.65
 - 
11.73
18.77
21.59
8.62
9.56
290.28
11.67
21.18
14.37
16.54
11.95
12.83
9.61
9.70
29.26
14.07
9.53
18.50
9.52
19.96
17.95
20.53
19.64
12.90
8.83
10.61
20.66
10.59
21.04
11.39
29.29
8.72
5.62
10.69
30.31
10.52
19.83
9.38
5.73
4.76
21.05
20.17
14.95
14.17
45.55
901.76
16.07
29.68
70.85
26.19
12.26
24.67
16.11
20.46
46.00
17.00
2.91
26.26
22.02
2.89
21.67
13.94
30.21


==> data/oval-dataset-results.txt <==
blankheaderres
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT


==> data/pat-all-MIPVerify.txt <==
mipverify_time mipverify_results network_id eps sample_number
4.31 SAT MNIST2 0.02 1
0.58 UNSAT MNIST2 0.02 2
2.55 SAT MNIST2 0.02 3
0.59 UNSAT MNIST2 0.02 4
0.78 SAT MNIST2 0.02 5
1.02 UNSAT MNIST2 0.02 6
3.29 UNSAT MNIST2 0.02 7
4.53 UNSAT MNIST2 0.02 8
1.56 SAT MNIST2 0.02 9
0.79 UNSAT MNIST2 0.02 10
0.68 UNSAT MNIST2 0.02 11
0.92 UNSAT MNIST2 0.02 12
1.29 UNSAT MNIST2 0.02 13
0.87 UNSAT MNIST2 0.02 14
1.02 UNSAT MNIST2 0.02 15
1.04 UNSAT MNIST2 0.02 16
1.08 UNSAT MNIST2 0.02 17
1.77 UNSAT MNIST2 0.02 18
1.16 SAT MNIST2 0.02 19
1.12 UNSAT MNIST2 0.02 20
1.02 UNSAT MNIST2 0.02 21
3.57 UNSAT MNIST2 0.02 22
0.72 UNSAT MNIST2 0.02 23
0.86 UNSAT MNIST2 0.02 24
7.86 SAT MNIST2 0.02 25
20.68 SAT MNIST2 0.05 1
13.47 SAT MNIST2 0.05 2
68.44 SAT MNIST2 0.05 3
39.47 SAT MNIST2 0.05 4
11.25 SAT MNIST2 0.05 5
63.70 SAT MNIST2 0.05 6
5.16 SAT MNIST2 0.05 7
4.45 SAT MNIST2 0.05 8
2.50 SAT MNIST2 0.05 9
2.52 SAT MNIST2 0.05 10
2.86 UNSAT MNIST2 0.05 11
9.95 SAT MNIST2 0.05 12
1.88 SAT MNIST2 0.05 13
30.83 SAT MNIST2 0.05 14
341.35 SAT MNIST2 0.05 15
20.20 UNSAT MNIST2 0.05 16
14.08 SAT MNIST2 0.05 17
2.33 SAT MNIST2 0.05 18
0.87 SAT MNIST2 0.05 19
8.84 SAT MNIST2 0.05 20
1.22 SAT MNIST2 0.05 21
1.79 SAT MNIST2 0.05 22
6.07 UNSAT MNIST2 0.05 23
32.71 SAT MNIST2 0.05 24
19.39 SAT MNIST2 0.05 25
2.69 UNSAT MNIST4 0.02 1
1.67 UNSAT MNIST4 0.02 2
23.73 UNSAT MNIST4 0.02 3
1.70 UNSAT MNIST4 0.02 4
2.64 UNSAT MNIST4 0.02 5
8.14 UNSAT MNIST4 0.02 6
2.58 UNSAT MNIST4 0.02 7
- Timeout MNIST4 0.02 8
3.68 UNSAT MNIST4 0.02 9
1.95 UNSAT MNIST4 0.02 10
2.60 UNSAT MNIST4 0.02 11
2.07 UNSAT MNIST4 0.02 12
2.38 UNSAT MNIST4 0.02 13
2.02 UNSAT MNIST4 0.02 14
3.50 UNSAT MNIST4 0.02 15
2.48 UNSAT MNIST4 0.02 16
5.90 UNSAT MNIST4 0.02 17
1.82 UNSAT MNIST4 0.02 18
22.33 SAT MNIST4 0.02 19
4.14 UNSAT MNIST4 0.02 20
24.65 UNSAT MNIST4 0.02 21
3.01 UNSAT MNIST4 0.02 22
2.33 UNSAT MNIST4 0.02 23
2.21 UNSAT MNIST4 0.02 24
11.98 UNSAT MNIST4 0.02 25
- Timeout MNIST4 0.05 1
214.22 UNSAT MNIST4 0.05 2
- Timeout MNIST4 0.05 3
231.16 UNSAT MNIST4 0.05 4
- Timeout MNIST4 0.05 5
- Timeout MNIST4 0.05 6
- Timeout MNIST4 0.05 7
- Timeout MNIST4 0.05 8
- Timeout MNIST4 0.05 9
- Timeout MNIST4 0.05 10
- Timeout MNIST4 0.05 11
671.22 UNSAT MNIST4 0.05 12
- Timeout MNIST4 0.05 13
357.02 UNSAT MNIST4 0.05 14
- Timeout MNIST4 0.05 15
- Timeout MNIST4 0.05 16
- Timeout MNIST4 0.05 17
- Timeout MNIST4 0.05 18
- Timeout MNIST4 0.05 19
- Timeout MNIST4 0.05 20
- Timeout MNIST4 0.05 21
- Timeout MNIST4 0.05 22
- Timeout MNIST4 0.05 23
- Timeout MNIST4 0.05 24
- Timeout MNIST4 0.05 25
5.85 UNSAT MNIST6 0.02 1
3.23 UNSAT MNIST6 0.02 2
- Timeout MNIST6 0.02 3
3.30 UNSAT MNIST6 0.02 4
3.76 UNSAT MNIST6 0.02 5
25.24 UNSAT MNIST6 0.02 6
- Timeout MNIST6 0.02 7
12.00 UNSAT MNIST6 0.02 8
268.27 SAT MNIST6 0.02 9
2.89 UNSAT MNIST6 0.02 10
2.88 UNSAT MNIST6 0.02 11
6.11 UNSAT MNIST6 0.02 12
44.53 UNSAT MNIST6 0.02 13
4.46 UNSAT MNIST6 0.02 14
5.57 UNSAT MNIST6 0.02 15
4.23 UNSAT MNIST6 0.02 16
- Timeout MNIST6 0.02 17
4.16 UNSAT MNIST6 0.02 18
- Timeout MNIST6 0.02 19
3.11 UNSAT MNIST6 0.02 20
16.51 UNSAT MNIST6 0.02 21
5.37 UNSAT MNIST6 0.02 22
4.22 UNSAT MNIST6 0.02 23
6.48 UNSAT MNIST6 0.02 24
- Timeout MNIST6 0.02 25
- Timeout MNIST6 0.05 1
- Timeout MNIST6 0.05 2
- Timeout MNIST6 0.05 3
- Timeout MNIST6 0.05 4
- Timeout MNIST6 0.05 5
- Timeout MNIST6 0.05 6
- Timeout MNIST6 0.05 7
- Timeout MNIST6 0.05 8
- Timeout MNIST6 0.05 9
- Timeout MNIST6 0.05 10
- Timeout MNIST6 0.05 11
- Timeout MNIST6 0.05 12
- Timeout MNIST6 0.05 13
- Timeout MNIST6 0.05 14
- Timeout MNIST6 0.05 15
- Timeout MNIST6 0.05 16
- Timeout MNIST6 0.05 17
- Timeout MNIST6 0.05 18
- Timeout MNIST6 0.05 19
- Timeout MNIST6 0.05 20
- Timeout MNIST6 0.05 21
- Timeout MNIST6 0.05 22
- Timeout MNIST6 0.05 23
- Timeout MNIST6 0.05 24
- Timeout MNIST6 0.05 25


==> data/pat-all-NNV.txt <==
-
1.15
-
1.25
-
4.43
-
-
-
0.29
0.10
0.62
0.92
1.05
0.98
0.30
0.82
4.55
0.00
2.71
1.35
5.57
0.17
0.13
-
0.00
-
0.00
-
0.01
-
0.00
0.01
0.00
-
8.73
-
0.00
-
-
-
-
0.00
0.00
0.00
0.00
0.00
-
-
0.00
15.90
5.91
-
3.07
8.44
219.99
14.07
-
62.61
6.33
12.24
4.32
11.50
6.36
42.87
14.51
99.55
4.52
-
112.49
-
22.97
8.94
7.73
160.83
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
0.00
-
-
-
-
-
-
5.09
1.56
-
4.51
3.86
46.96
-
22.35
0.00
2.74
2.19
6.73
-
5.02
7.48
4.10
-
5.03
-
4.61
26.42
6.09
3.78
3.05
-
-
-
-
-
-
-
-
-
0.11
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-

==> data/pat-all-PeregriNN.txt <==
5.81
5.47
30.75
0.45
60.80
5.58
5.76
5.74
5.76
0.45
0.43
0.43
0.43
5.45
5.67
0.40
5.45
5.90
5.97
5.76
5.52
10.87
0.55
0.46
5.79
10.75
5.74
10.70
10.72
5.69
10.72
5.73
10.79
5.71
5.72
-
5.76
10.78
56.08
10.78
-
10.76
5.75
5.70
5.74
5.76
5.74
-
5.81
10.75
0.77
1.07
-
0.83
0.70
16.15
6.40
-
11.70
0.80
6.26
0.77
0.69
0.68
6.17
0.71
16.24
0.70
61.39
6.28
16.28
6.14
0.73
0.71
16.20
-
-
-
-
-
-
-
267.41
-
-
-
-
-
-
588.97
-
-
-
11.19
-
774.89
-
-
-
-
21.57
6.46
-
21.61
21.58
-
-
26.72
463.74
21.81
21.61
26.69
-
21.72
21.65
21.70
-
21.66
-
21.66
-
26.77
21.67
21.69
-
-
-
-
-
-
-
-
-
21.61
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-

==> data/pat-all-empty.txt <==
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-


==> data/pat-all-eran.txt <==
sec result
0.66	SAT
0.04	UNSAT 
4.39	SAT
0.04	UNSAT 
2.3	SAT
0.05	UNSAT 
2.45	UNSAT 
3.13	UNSAT 
1.11	SAT
0.03	UNSAT 
0.05	UNSAT 
0.03	UNSAT 
0.04	UNSAT 
0.04	UNSAT
0.05	UNSAT 
0.04	UNSAT 
0.04	UNSAT 
0.05	UNSAT 
1.81	SAT
2.47	UNSAT 
0.04	UNSAT 
4.45	UNSAT 
0.04	UNSAT 
0.04	UNSAT 
2.89	SAT
3.75	SAT
3.86	SAT
900	SAT
7.21	SAT
7.89	SAT
140.76	SAT
21.77	SAT
62.5	SAT
10.41	SAT
1.9	SAT
4.77	UNSAT
0.46	SAT
1.59	SAT
6.46	SAT
159.11	SAT
11.16	UNSAT
8.36	SAT
5.66	SAT
1.82	SAT
88.58	SAT
2.23	SAT
13.76	SAT
6.54	UNSAT
56.89	SAT
18.12	SAT
0.24	UNSAT
0.26	UNSAT
372.43	UNSAT
0.22	UNSAT
0.25	UNSAT
0.27	UNSAT
0.21	UNSAT
811	UNSAT
0.26	UNSAT
0.20	UNSAT
0.26	UNSAT
0.20	UNSAT
0.22	UNSAT
0.21	UNSAT
0.30	UNSAT
0.23	UNSAT
0.25	UNSAT
0.25	UNSAT
29.3	SAT
0.25	UNSAT
97.5	UNSAT
0.27	UNSAT
0.22	UNSAT
0.26	UNSAT
0.24	UNSAT
- UNKNOWN
811 UNSAT
129 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
130 SAT
128 SAT
139 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
130 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
90.7 SAT
127 SAT
128 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
0.5	UNSAT
0.45	UNSAT
-	UNKNOWN
0.44	UNSAT
0.51	UNSAT
0.51	UNSAT
-	UNKNOWN
0.46	UNSAT
- UNKNOWN
0.41	UNSAT
0.45	UNSAT
0.42	UNSAT
- UNKNOWN
0.49	UNSAT
0.54	UNSAT
0.48	UNSAT
- UNKNOWN
0.54	UNSAT
- UNKNOWN
0.47	UNSAT
0.47	UNSAT
0.44	UNSAT
0.47	UNSAT
0.4	UNSAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
130.73 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
129.62 SAT
127.65 SAT
128.39 SAT
- UNKNOWN
- UNKNOWN
128.31 SAT
128.53 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
130.50 SAT
130.43 SAT
128.52 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
130.29 SAT

==> data/pat-all-front.txt <==
blankheader1 blankheader2 blankheader3
MNIST2 0.02 1
MNIST2 0.02 2
MNIST2 0.02 3
MNIST2 0.02 4
MNIST2 0.02 5
MNIST2 0.02 6
MNIST2 0.02 7
MNIST2 0.02 8
MNIST2 0.02 9
MNIST2 0.02 10
MNIST2 0.02 11
MNIST2 0.02 12
MNIST2 0.02 13
MNIST2 0.02 14
MNIST2 0.02 15
MNIST2 0.02 16
MNIST2 0.02 17
MNIST2 0.02 18
MNIST2 0.02 19
MNIST2 0.02 20
MNIST2 0.02 21
MNIST2 0.02 22
MNIST2 0.02 23
MNIST2 0.02 24
MNIST2 0.02 25
MNIST2 0.05 1
MNIST2 0.05 2
MNIST2 0.05 3
MNIST2 0.05 4
MNIST2 0.05 5
MNIST2 0.05 6
MNIST2 0.05 7
MNIST2 0.05 8
MNIST2 0.05 9
MNIST2 0.05 10
MNIST2 0.05 11
MNIST2 0.05 12
MNIST2 0.05 13
MNIST2 0.05 14
MNIST2 0.05 15
MNIST2 0.05 16
MNIST2 0.05 17
MNIST2 0.05 18
MNIST2 0.05 19
MNIST2 0.05 20
MNIST2 0.05 21
MNIST2 0.05 22
MNIST2 0.05 23
MNIST2 0.05 24
MNIST2 0.05 25
MNIST4 0.02 1
MNIST4 0.02 2
MNIST4 0.02 3
MNIST4 0.02 4
MNIST4 0.02 5
MNIST4 0.02 6
MNIST4 0.02 7
MNIST4 0.02 8
MNIST4 0.02 9
MNIST4 0.02 10
MNIST4 0.02 11
MNIST4 0.02 12
MNIST4 0.02 13
MNIST4 0.02 14
MNIST4 0.02 15
MNIST4 0.02 16
MNIST4 0.02 17
MNIST4 0.02 18
MNIST4 0.02 19
MNIST4 0.02 20
MNIST4 0.02 21
MNIST4 0.02 22
MNIST4 0.02 23
MNIST4 0.02 24
MNIST4 0.02 25
MNIST4 0.05 1
MNIST4 0.05 2
MNIST4 0.05 3
MNIST4 0.05 4
MNIST4 0.05 5
MNIST4 0.05 6
MNIST4 0.05 7
MNIST4 0.05 8
MNIST4 0.05 9
MNIST4 0.05 10
MNIST4 0.05 11
MNIST4 0.05 12
MNIST4 0.05 13
MNIST4 0.05 14
MNIST4 0.05 15
MNIST4 0.05 16
MNIST4 0.05 17
MNIST4 0.05 18
MNIST4 0.05 19
MNIST4 0.05 20
MNIST4 0.05 21
MNIST4 0.05 22
MNIST4 0.05 23
MNIST4 0.05 24
MNIST4 0.05 25
MNIST6 0.02 1
MNIST6 0.02 2
MNIST6 0.02 3
MNIST6 0.02 4
MNIST6 0.02 5
MNIST6 0.02 6
MNIST6 0.02 7
MNIST6 0.02 8
MNIST6 0.02 9
MNIST6 0.02 10
MNIST6 0.02 11
MNIST6 0.02 12
MNIST6 0.02 13
MNIST6 0.02 14
MNIST6 0.02 15
MNIST6 0.02 16
MNIST6 0.02 17
MNIST6 0.02 18
MNIST6 0.02 19
MNIST6 0.02 20
MNIST6 0.02 21
MNIST6 0.02 22
MNIST6 0.02 23
MNIST6 0.02 24
MNIST6 0.02 25
MNIST6 0.05 1
MNIST6 0.05 2
MNIST6 0.05 3
MNIST6 0.05 4
MNIST6 0.05 5
MNIST6 0.05 6
MNIST6 0.05 7
MNIST6 0.05 8
MNIST6 0.05 9
MNIST6 0.05 10
MNIST6 0.05 11
MNIST6 0.05 12
MNIST6 0.05 13
MNIST6 0.05 14
MNIST6 0.05 15
MNIST6 0.05 16
MNIST6 0.05 17
MNIST6 0.05 18
MNIST6 0.05 19
MNIST6 0.05 20
MNIST6 0.05 21
MNIST6 0.05 22
MNIST6 0.05 23
MNIST6 0.05 24
MNIST6 0.05 25


==> data/pat-all-nnenum.txt <==
nnenum_sec nnenum_result
0.19 SAT
0.02 UNSAT
2.71 SAT
0.02 UNSAT
3.78 SAT
2.92 UNSAT
10.72 UNSAT
3.06 UNSAT
0.21 SAT
0.02 UNSAT
0.02 UNSAT
0.02 UNSAT
0.02 UNSAT
0.02 UNSAT
0.02 UNSAT
0.02 UNSAT
0.02 UNSAT
1.74 UNSAT
0.18 SAT
1.47 UNSAT
0.02 UNSAT
7.37 UNSAT
0.02 UNSAT
0.02 UNSAT
0.20 SAT
0.19 SAT
0.18 SAT
0.17 SAT
0.18 SAT
0.17 SAT
0.18 SAT
0.18 SAT
0.18 SAT
0.18 SAT
1.71 SAT
7.96 UNSAT
0.21 SAT
1.75 SAT
0.29 SAT
3.28 SAT
490.25 UNSAT
0.22 SAT
0.18 SAT
0.18 SAT
1.75 SAT
1.89 SAT
0.19 SAT
31.96 UNSAT
0.22 SAT
0.18 SAT
0.02 UNSAT
0.02 UNSAT
215.64 UNSAT
0.02 UNSAT
0.02 UNSAT
6.28 UNSAT
0.02 UNSAT
- UNKNOWN
4.21 UNSAT
0.03 UNSAT
0.02 UNSAT
0.02 UNSAT
0.03 UNSAT
0.02 UNSAT
0.03 UNSAT
0.02 UNSAT
5.39 UNSAT
0.02 UNSAT
0.26 SAT
0.03 UNSAT
42.75 UNSAT
0.03 UNSAT
0.03 UNSAT
0.02 UNSAT
6.37 UNSAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
743.72 UNSAT
- UNKNOWN
- UNKNOWN
0.27 SAT
0.39 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
0.26 SAT
0.49 SAT
0.24 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
11.93 SAT
0.03 UNSAT
0.03 UNSAT
- UNKNOWN
0.03 UNSAT
0.03 UNSAT
13.63 UNSAT
225.18 UNSAT
8.63 UNSAT
0.32 SAT
0.03 UNSAT
0.03 UNSAT
0.04 UNSAT
85.50 UNSAT
0.03 UNSAT
0.04 UNSAT
0.03 UNSAT
- UNKNOWN
0.03 UNSAT
- UNKNOWN
0.03 UNSAT
9.38 UNSAT
0.03 UNSAT
0.03 UNSAT
0.03 UNSAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
0.32 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
0.32 SAT
- UNKNOWN
0.31 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
16.40 SAT
- UNKNOWN
0.87 SAT
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
- UNKNOWN
0.32 SAT


==> data/pat-all-results.txt <==
blankheaderres
SAT
UNSAT
SAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
SAT
UNSAT
SAT
SAT
SAT
SAT
UNSAT
SAT
SAT
SAT
SAT
SAT
SAT
UNSAT
SAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
SAT
UNSAT
UNKNOWN
UNKNOWN
SAT
SAT
SAT
UNKNOWN
UNKNOWN
UNSAT
UNKNOWN
UNSAT
SAT
UNKNOWN
SAT
UNKNOWN
SAT
SAT
SAT
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
SAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
UNSAT
UNKNOWN
UNSAT
UNSAT
UNSAT
UNSAT
UNSAT
UNKNOWN
SAT
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
SAT
SAT
SAT
UNKNOWN
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT
UNKNOWN
SAT
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
UNKNOWN
SAT


==> data/pat-all-venus.txt <==
0.67
0.09
0.89
0.61
0.64
0.61
0.91
1.27
0.64
0.11
0.14
0.15
0.12
0.15
0.12
0.58
0.54
0.62
0.65
0.65
0.60
1.15
0.13
0.13
0.83
1.73
0.78
28.59
5.31
1.42
1.22
1.46
1.63
1.34
1.10
1.21
0.90
1.58
5.71
4.62
13.49
2.26
1.51
0.90
1.79
1.55
1.66
3.57
1.19
1.91
0.18
0.15
382.91
0.21
0.21
1.87
0.21
-
1.36
0.19
0.93
0.23
0.28
0.23
0.88
0.24
2.36
0.20
9.35
0.93
84.41
1.08
0.28
0.26
3.39
-
-
-
-
-
-
-
273.51
-
-
-
-
-
-
-
-
-
-
70.97
-
-
-
-
-
-
-
1.20
-
78.12
419.65
-
-
-
5.18
423.95
107.56
-
-
-
-
683.27
-
-
-
364.69
-
-
245.86
257.91
-
-
-
-
-
-
-
-
-
201.75
-
-
-
-
-
-
-
-
-
16.67
-
-
-
-
-
-


==> data/pat-all-verinet.txt <==
0.09
0.01
0.02
0.01
0.02
0.20
378.33
2.94
0.02
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.01
30.92
0.03
0.59
0.02
1.36
0.02
0.01
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
0.02
-
0.03
0.02
0.02
0.47
-
0.03
0.02
0.02
0.02
0.02
0.02
-
0.03
0.02
0.10
0.02
-
0.03
0.02
0.27
0.03
-
1.26
0.03
0.02
0.02
0.02
0.02
0.02
0.02
-
0.03
0.02
0.02
-
0.03
0.02
0.02
-
-
-
0.58
-
-
-
0.04
0.03
0.03
-
-
-
-
-
0.04
-
0.06
-
0.04
0.03
0.03
-
-
-
0.04
0.11
0.03
-
0.04
0.03
-
-
-
0.05
0.03
0.03
0.03
-
0.04
0.03
0.03
-
0.04
-
0.04
-
0.04
0.03
0.03
-
363.99
-
0.05
-
-
-
0.05
254.71
0.05
-
-
0.05
-
-
-
-
227.87
-
0.05
-
-
-
-
-
0.05

